FLICU: A Federated Learning Workflow for Intensive Care Unit Mortality Prediction

Although Machine Learning (ML) can be seen as a promising tool to improve clinical decision-making for supporting the improvement of medication plans, clinical procedures, diagnoses, or medication prescriptions, it remains limited by access to healthcare data. Healthcare data is sensitive, requiring strict privacy practices, and typically stored in data silos, making traditional machine learning challenging. Federated learning can counteract those limitations by training machine learning models over data silos while keeping the sensitive data localized. This study proposes a federated learning workflow for ICU mortality prediction. Hereby, the applicability of federated learning as an alternative to centralized machine learning and local machine learning is investigated by introducing federated learning to the binary classification problem of predicting ICU mortality. We extract multivariate time series data from the MIMIC-III database (lab values and vital signs), and benchmark the predictive performance of four deep sequential classifiers (FRNN, LSTM, GRU, and 1DCNN) varying the patient history window lengths (8h, 16h, 24h, 48h) and the number of FL clients (2, 4, 8). The experiments demonstrate that both centralized machine learning and federated learning are comparable in terms of AUPRC and F1-score. Furthermore, the federated approach shows superior performance over local machine learning. Thus, the federated approach can be seen as a valid and privacy-preserving alternative to centralized machine learning for classifying ICU mortality when sharing sensitive patient data between hospitals is not possible.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> results.csv <==
Classifier,Window length (h),k,Patience,LML epochs (max),CML epochs (max),FL epochs (clients),FL iterations (max),Base batch size,Approach,AUPRC (mean),AUC (mean),Precision (mean),Recall (mean),F1 Score (mean),AUPRC (std),AUC (std),Precision (std),Recall (std),F1 Score (std),AUPRC,AUC,Precision,Recall,F1 Score
1DCNN,48,5,30,100,100,1,100,64,CML,0.6841611923256636,0.8615262655388308,0.9003683771154318,0.7320126760760005,0.8059168396850902,0.0229348915095518,0.0213882898960934,0.0263158579078165,0.0454365222438844,0.020679260226572,"[0.6403446010683863, 0.6945473531917215, 0.6970985413124338, 0.6838029689027073, 0.7050124971530694]","[0.8216489670840599, 0.8835069326510125, 0.8758441163359478, 0.8621884073685858, 0.8644429042545481]","[0.9351145038167938, 0.8625730994152047, 0.8837920489296636, 0.896774193548387, 0.9235880398671097]","[0.6481481481481481, 0.7804232804232805, 0.762532981530343, 0.7335092348284961, 0.7354497354497355]","[0.765625, 0.8194444444444443, 0.8186968838526911, 0.8069666182873729, 0.8188512518409427]"
1DCNN,48,5,30,100,100,1,100,64,LML (2 clients),0.6421076159955867,0.8317920594872941,0.9123685845383156,0.6709748572545406,0.7693141021668651,0.0437430062255408,0.0351055104478341,0.0388278400224083,0.0736491075837747,0.0399639780569836,"[0.6378439032243081, 0.6311103298827566, 0.5453515979956017, 0.7054193479146667, 0.5962323332421247, 0.682741993876806, 0.6723131112946642, 0.6708150950767922, 0.6318536394180472, 0.6473948080301009]","[0.8144257259093207, 0.8198982557042471, 0.768738914174007, 0.893518329823608, 0.7876339592294069, 0.8667519819038325, 0.8416159895663907, 0.848532698401224, 0.8535483257229832, 0.8232564144379213]","[0.952191235059761, 0.9242424242424242, 0.9234234234234234, 0.8559322033898306, 0.9605263157894737, 0.8840125391849529, 0.9321428571428572, 0.9112627986348123, 0.8374233128834356, 0.9425287356321839]","[0.6322751322751323, 0.6455026455026455, 0.5423280423280423, 0.8015873015873016, 0.5778364116094987, 0.7440633245382586, 0.6886543535620053, 0.7044854881266491, 0.7222222222222222, 0.6507936507936508]","[0.7599364069952306, 0.7601246105919002, 0.6833333333333332, 0.8278688524590164, 0.7215815485996706, 0.8080229226361032, 0.7921092564491655, 0.7946428571428572, 0.7755681818181819, 0.7699530516431926]"
1DCNN,48,5,30,100,100,1,100,64,LML (4 clients),0.6088741981404413,0.8136486400969807,0.9104414432382422,0.6350445337912356,0.7393991027060837,0.0595714053881665,0.048812131452107,0.0568232589323448,0.102957876935948,0.0618171724948442,"[0.4932975817161786, 0.5354768816959937, 0.604594829604947, 0.6075508146851519, 0.6688475468804628, 0.6639046610717999, 0.4545025734486125, 0.6069101299593187, 0.5276217529446728, 0.596154282472992, 0.622415911678695, 0.5949645568660451, 0.6580258431382409, 0.6456950836065554, 0.6442193260013449, 0.6426949338284773, 0.6673626810484172, 0.635499833761643, 0.6653910383755632, 0.6423537000237155]","[0.7219369155175146, 0.7540071251198214, 0.7923669134796096, 0.8873193246231763, 0.8689566681007479, 0.8708889039844817, 0.7078534821758787, 0.7995901546543487, 0.7446691154323442, 0.7923402278285805, 0.8115583697786773, 0.8039632052625872, 0.8325238551342755, 0.8387270936494741, 0.8490308098697605, 0.8338781309863736, 0.8456389976081757, 0.8166426578241648, 0.864091831557585, 0.8369890193520331]","[0.9882352941176471, 0.9554455445544554, 0.961038961038961, 0.7296650717703349, 0.8580060422960725, 0.8461538461538461, 0.9518072289156626, 0.9421487603305785, 0.9738219895287958, 0.9449152542372882, 0.9333333333333333, 0.9066147859922179, 0.9338235294117647, 0.896551724137931, 0.867741935483871, 0.9045936395759717, 0.9134948096885813, 0.94140625, 0.8641975308641975, 0.8958333333333334]","[0.4444444444444444, 0.5105820105820106, 0.5873015873015873, 0.8068783068783069, 0.7513227513227513, 0.7566137566137566, 0.41798941798941797, 0.6031746031746031, 0.49076517150395776, 0.5883905013192612, 0.6279683377308707, 0.6147757255936676, 0.6701846965699209, 0.6860158311345647, 0.7097625329815304, 0.6754617414248021, 0.6984126984126984, 0.6375661375661376, 0.7407407407407407, 0.6825396825396826]","[0.6131386861313869, 0.6655172413793103, 0.7290640394088671, 0.7663316582914573, 0.8011283497884345, 0.7988826815642458, 0.5808823529411764, 0.7354838709677419, 0.6526315789473683, 0.7252032520325203, 0.750788643533123, 0.7327044025157233, 0.7803379416282641, 0.7772795216741405, 0.7808417997097242, 0.7734138972809668, 0.7916041979010495, 0.7602523659305992, 0.7977207977207975, 0.7747747747747749]"
1DCNN,48,5,30,100,100,1,100,64,LML (8 clients),0.5828881743037179,0.7956202835722632,0.914720792695703,0.5979390906171909,0.7170464565093176,0.0503460329758235,0.0403403260146117,0.0483603158848846,0.0850024169765206,0.0516914676741336,"[0.6237325997788498, 0.5976698014285245, 0.6278369507447147, 0.5616766293320201, 0.554591353458209, 0.6651207751210502, 0.5833275909156119, 0.6331118935684841, 0.574310606568321, 0.5623538512755558, 0.5286289933046773, 0.5892264174772646, 0.5838276109298013, 0.6301834444539828, 0.672788147221575, 0.5354553435151113, 0.5060275192250743, 0.567781696342787, 0.5724268630530077, 0.6297937177843297, 0.4798380482672729, 0.5059340565317416, 0.5201783507373736, 0.575911521959305, 0.6412523021435608, 0.5631209307937399, 0.5996808713739357, 0.6603953201081472, 0.6142144686600429, 0.5534235672216195, 0.5819028625913726, 0.636285649964109, 0.6180706032198213, 0.5907675795717565, 0.6168850158042974, 0.46672681076868405, 0.49739144787953055, 0.6336107245056066, 0.6054618725258263, 0.5546031620220183]","[0.827588328087615, 0.7990195412449336, 0.8359916672327514, 0.7732777815516759, 0.7634090377314343, 0.855975590426375, 0.7899029353380281, 0.8153205171750108, 0.799810550309837, 0.7815384673444588, 0.75829955694435, 0.8755572160707682, 0.7946233272196183, 0.8373144185555027, 0.8749998113050895, 0.7551872230902189, 0.7351488988084481, 0.7788622275635234, 0.7756179142419971, 0.8190458548692184, 0.7218135926073179, 0.7386786002578282, 0.7465941675401501, 0.7922325484030313, 0.8174061908892664, 0.777400272285876, 0.8066017276900278, 0.8338431163479959, 0.8168704292719364, 0.7674169588318214, 0.7832480933964652, 0.8334500487945928, 0.8202213343480467, 0.8535211459012829, 0.8119609335362761, 0.7097466840617525, 0.7352028520692905, 0.8224002500543596, 0.8263028194535045, 0.7634087120388491]","[0.8900709219858156, 0.926829268292683, 0.8745762711864407, 0.9411764705882353, 0.9615384615384616, 0.883495145631068, 0.9285714285714286, 0.9411764705882353, 0.8812260536398467, 0.9148936170212766, 0.9248826291079812, 0.7254901960784313, 0.9146341463414634, 0.875, 0.85, 0.9509803921568627, 0.9623655913978495, 0.9342105263157895, 0.9545454545454546, 0.9242424242424242, 0.9548022598870056, 0.9479166666666666, 0.9494949494949495, 0.9068825910931174, 0.9490196078431372, 0.9298245614035088, 0.9073359073359073, 0.9340659340659341, 0.9033457249070632, 0.9444444444444444, 0.9473684210526315, 0.8951048951048951, 0.9007352941176471, 0.773109243697479, 0.9224806201550387, 0.9754601226993865, 0.9421052631578948, 0.9213483146067416, 0.8625429553264605, 0.9615384615384616]","[0.6640211640211641, 0.6031746031746031, 0.6825396825396826, 0.5502645502645502, 0.5291005291005291, 0.7222222222222222, 0.5846560846560847, 0.6349206349206349, 0.6084656084656085, 0.5687830687830688, 0.5211640211640212, 0.783068783068783, 0.5952380952380952, 0.6851851851851852, 0.7645502645502645, 0.5132275132275133, 0.47229551451187335, 0.5620052770448549, 0.554089709762533, 0.6437994722955145, 0.44591029023746703, 0.48021108179419525, 0.49604221635883905, 0.5910290237467019, 0.6385224274406333, 0.5593667546174143, 0.6200527704485488, 0.6728232189973615, 0.6411609498680739, 0.5382585751978892, 0.5699208443271768, 0.6754617414248021, 0.6481481481481481, 0.7301587301587301, 0.6296296296296297, 0.42063492063492064, 0.47354497354497355, 0.6507936507936508, 0.6640211640211641, 0.5291005291005291]","[0.7606060606060606, 0.7307692307692307, 0.7667161961367013, 0.6944908180300501, 0.6825938566552902, 0.7947598253275109, 0.7175324675324675, 0.7582938388625593, 0.7198748043818467, 0.701468189233279, 0.6666666666666667, 0.7531806615776082, 0.7211538461538461, 0.768545994065282, 0.8050139275766016, 0.6666666666666666, 0.6336283185840708, 0.7018121911037891, 0.7011686143572622, 0.7589424572317264, 0.6079136690647482, 0.637478108581436, 0.6516464471403813, 0.7156549520766774, 0.7634069400630914, 0.6985172981878088, 0.7366771159874608, 0.7822085889570551, 0.75, 0.6857142857142858, 0.7116968698517299, 0.7699248120300751, 0.7538461538461539, 0.7510204081632652, 0.7484276729559749, 0.5878003696857671, 0.6302816901408451, 0.7627906976744186, 0.750373692077728, 0.6825938566552902]"
1DCNN,48,5,30,100,100,1,100,64,FL (2 clients),0.6778487126529769,0.8675130226455392,0.8762635755199846,0.7468400552833271,0.8044799794281238,0.0265551543076298,0.0189298842094292,0.0429055914578719,0.0417013744459367,0.0190500509050536,"[0.7179340535395776, 0.6930973071443912, 0.6537088974326966, 0.6446837888952968, 0.6798195162529224]","[0.8793182830272702, 0.8706685083289933, 0.8884633167070276, 0.8328442579005072, 0.866270747263898]","[0.90625, 0.890282131661442, 0.7931937172774869, 0.9107142857142857, 0.8808777429467085]","[0.7671957671957672, 0.7513227513227513, 0.7994722955145118, 0.6728232189973615, 0.7433862433862434]","[0.830945558739255, 0.8149210903873745, 0.7963206307490144, 0.7738998482549317, 0.806312769010043]"
1DCNN,48,5,30,100,100,1,100,64,FL (4 clients),0.660757077043015,0.8654851412609084,0.8581931111946146,0.7452387932599015,0.7926891330328774,0.0295578439387905,0.032151618259758,0.0582649906245548,0.070774827544145,0.0266783096650791,"[0.6188066057605345, 0.7089169797116099, 0.6722579985968156, 0.6518215001256439, 0.6519823010204712]","[0.8062039112681052, 0.8856856040878865, 0.8648619444344045, 0.8702090185660414, 0.9004652279481046]","[0.9433198380566802, 0.8783382789317508, 0.8726708074534162, 0.8294797687861272, 0.7671568627450981]","[0.6164021164021164, 0.783068783068783, 0.741424802110818, 0.7572559366754618, 0.828042328042328]","[0.7456, 0.8279720279720281, 0.8017118402282454, 0.7917241379310346, 0.7964376590330788]"
1DCNN,48,5,30,100,100,1,100,64,FL (8 clients),0.6708363607380093,0.8856758638608027,0.8251428944609345,0.7901858134048108,0.8049926772219678,0.0259569744663341,0.0127256881916388,0.0562833607804517,0.0324180489066403,0.014542655861809,"[0.7001665669297151, 0.692574709400188, 0.6812948320444066, 0.6359595324929135, 0.6441861628228238]","[0.8746367622972473, 0.8936998543275291, 0.8689624221394923, 0.8868936820038311, 0.9041865985359135]","[0.8913043478260869, 0.837465564738292, 0.8765432098765432, 0.7709923664122137, 0.7494089834515366]","[0.7592592592592593, 0.8042328042328042, 0.7493403693931399, 0.7994722955145118, 0.8386243386243386]","[0.8200000000000001, 0.8205128205128206, 0.8079658605974395, 0.7849740932642486, 0.7915106117353309]"
RNN,48,5,30,100,100,1,100,64,CML,0.7176837652901645,0.8817128060707187,0.900773968034731,0.7727282880317181,0.830787661292932,0.0283485162881309,0.0209416562289122,0.0185538623146458,0.0436104749391687,0.021549087698596,"[0.6747981632896647, 0.7445374668750395, 0.696499496825687, 0.7237100993053717, 0.74887360015506]","[0.8519684653065538, 0.8974088414887273, 0.8606914374525608, 0.9008023999710846, 0.8976928861346669]","[0.9087837837837838, 0.9020771513353115, 0.92, 0.865546218487395, 0.9074626865671642]","[0.7116402116402116, 0.8042328042328042, 0.7282321899736148, 0.8153034300791556, 0.8042328042328042]","[0.798219584569733, 0.8503496503496502, 0.8129602356406481, 0.8396739130434783, 0.85273492286115]"
RNN,48,5,30,100,100,1,100,64,LML (2 clients),0.6849697526792243,0.8648454414746871,0.894376023271164,0.7394500984210748,0.8065365622404215,0.0372729785452036,0.0325759644307138,0.0285024511457919,0.0685564968457012,0.0320295843715841,"[0.6436804826236934, 0.6883854625519132, 0.7073629863998138, 0.6382292018147341, 0.6824612678273722, 0.685087598112196, 0.7273442784674472, 0.6223058612791094, 0.7185491067894304, 0.7362912809265341]","[0.8324125021699915, 0.8680230056834907, 0.8936609831759619, 0.8238665096725011, 0.8539524373200323, 0.8680712431175528, 0.8918179449645185, 0.8092052354790905, 0.9094277741538015, 0.8980167790099298]","[0.910394265232975, 0.889589905362776, 0.8583569405099151, 0.9250936329588015, 0.9155405405405406, 0.884375, 0.8905325443786982, 0.9402390438247012, 0.8404255319148937, 0.8892128279883382]","[0.671957671957672, 0.746031746031746, 0.8015873015873016, 0.6534391534391535, 0.7150395778364116, 0.7467018469656992, 0.7941952506596306, 0.6226912928759895, 0.8359788359788359, 0.8068783068783069]","[0.7732115677321156, 0.8115107913669065, 0.8290013679890561, 0.7658914728682171, 0.802962962962963, 0.8097281831187411, 0.8396094839609484, 0.7492063492063492, 0.8381962864721486, 0.8460471567267684]"
RNN,48,5,30,100,100,1,100,64,LML (4 clients),0.6386032950586885,0.8431363306396001,0.8810482613903876,0.6979579372059583,0.7705000148596566,0.0413454256499589,0.0414441360873182,0.0755060853492194,0.090671828093995,0.0384253015293427,"[0.6633697743974051, 0.6094336113896346, 0.6331450877036817, 0.6256852212942865, 0.6867459005813517, 0.6816232089192467, 0.6595916920669558, 0.554540227972037, 0.6675042515666533, 0.6223529283510091, 0.6246387409632517, 0.6177124269263631, 0.5510809159726783, 0.6831592654617068, 0.6544818824970765, 0.6924082634012597, 0.6495833832533462, 0.6872122153979283, 0.5770944669056959, 0.6307024361522042]","[0.8742865445433206, 0.7938323181547148, 0.8094200273230232, 0.8902112628218192, 0.8966695348293066, 0.8928439342134064, 0.8357712715772629, 0.7645891357018318, 0.8378008999891569, 0.810381802628884, 0.8069947952434309, 0.8873917934723679, 0.7672742647678944, 0.8586587059192058, 0.8404744370549753, 0.8732055939085073, 0.9013598970790752, 0.8621212944843082, 0.8478020584184969, 0.8116370406610133]","[0.8376811594202899, 0.9653679653679653, 0.9591836734693877, 0.75, 0.8230563002680965, 0.8238482384823849, 0.927536231884058, 0.9571428571428572, 0.9347826086956522, 0.9367588932806324, 0.9512195121951219, 0.7439024390243902, 0.9400921658986175, 0.9046052631578947, 0.90625, 0.8830769230769231, 0.7621359223300971, 0.9022801302931596, 0.7640449438202247, 0.948]","[0.7645502645502645, 0.58994708994709, 0.6216931216931217, 0.8095238095238095, 0.8121693121693122, 0.8042328042328042, 0.6772486772486772, 0.5317460317460317, 0.6807387862796834, 0.6253298153034301, 0.6174142480211082, 0.8047493403693932, 0.5382585751978892, 0.7255936675461742, 0.6886543535620053, 0.7572559366754618, 0.8306878306878307, 0.7328042328042328, 0.7195767195767195, 0.626984126984127]","[0.7994467496542185, 0.7323481116584564, 0.7544141252006421, 0.7786259541984734, 0.8175765645805593, 0.8139223560910307, 0.782874617737003, 0.6836734693877551, 0.7877862595419848, 0.75, 0.7488, 0.773130544993663, 0.6845637583892618, 0.8052708638360175, 0.782608695652174, 0.8153409090909091, 0.7949367088607596, 0.8087591240875912, 0.7411444141689373, 0.7547770700636942]"
RNN,48,5,30,100,100,1,100,64,LML (8 clients),0.622803384829711,0.8220412906637705,0.9092956680331656,0.651944165235722,0.752792784584295,0.0481663178043583,0.0414955510166758,0.0539451578157157,0.0880740711244009,0.0484553244846951,"[0.4688304995503796, 0.6140495447676135, 0.6910434704498013, 0.6616626204110687, 0.49296353353531563, 0.6922094932695317, 0.554759271723111, 0.6238376254167948, 0.6551483975415536, 0.5736663729951081, 0.604233256688403, 0.6722558993247099, 0.6506260847755949, 0.6428762525355665, 0.6254907391857922, 0.5449771883267095, 0.6198873714669209, 0.665293628263655, 0.6531753136473994, 0.6365770170399918, 0.6199467108617475, 0.6569574063331926, 0.623450476777254, 0.6395311248799135, 0.6273219503346239, 0.6745601839331435, 0.6080200302176109, 0.6656620125136865, 0.6056427402249712, 0.6416243579143559, 0.6665612113573192, 0.5820341288764976, 0.6212282165141516, 0.6434488192450809, 0.5832529072253485, 0.6097695589770626, 0.6886991887551887, 0.6399301019773682, 0.5783234292077011, 0.5926072561472018]","[0.7146098921419891, 0.821117224826212, 0.8588675286250179, 0.8311935330480266, 0.7242971114583098, 0.8821841813282612, 0.7610488417906393, 0.8005887281208252, 0.8483243891945748, 0.7822517341062277, 0.8737287623878209, 0.849465616013405, 0.8537969189895009, 0.8253319143476062, 0.8346689159100001, 0.7616583263516217, 0.8055328399657836, 0.8388347730750232, 0.8275321984072481, 0.8182973699112059, 0.8020031385164034, 0.8591568173877423, 0.8209709069770245, 0.8658231527330996, 0.8165500265057047, 0.8405821164805243, 0.798936533897182, 0.8735610113131167, 0.7964407055336682, 0.8256421609378201, 0.8759141456127034, 0.7785418247972916, 0.8087061498876568, 0.8601620823367397, 0.78872218598246, 0.8079926795680221, 0.8830769370152932, 0.8948888345292455, 0.7813564543016597, 0.7892929622381677]","[0.9588235294117647, 0.8913043478260869, 0.9163879598662207, 0.9438202247191011, 0.9770114942528736, 0.8621700879765396, 0.9705882352941176, 0.9702127659574468, 0.8870431893687708, 0.9347826086956522, 0.7512820512820513, 0.9112627986348123, 0.8662420382165605, 0.9288389513108615, 0.8741496598639455, 0.9476190476190476, 0.9471544715447154, 0.9283154121863799, 0.9398496240601504, 0.9382239382239382, 0.9583333333333334, 0.8629283489096573, 0.9077490774907749, 0.8208092485549133, 0.9272030651340997, 0.9386281588447654, 0.946058091286307, 0.8425655976676385, 0.9495798319327731, 0.9256505576208178, 0.8386167146974063, 0.9636363636363636, 0.94, 0.8398791540785498, 0.9322033898305084, 0.9215686274509803, 0.855072463768116, 0.7610837438423645, 0.9469026548672567, 0.9482758620689655]","[0.4312169312169312, 0.6507936507936508, 0.7248677248677249, 0.6666666666666666, 0.4497354497354497, 0.7777777777777778, 0.5238095238095238, 0.6031746031746031, 0.7063492063492064, 0.5687830687830688, 0.7751322751322751, 0.7063492063492064, 0.7195767195767195, 0.656084656084656, 0.6798941798941799, 0.5264550264550265, 0.6147757255936676, 0.683377308707124, 0.6596306068601583, 0.6411609498680739, 0.6068601583113457, 0.7308707124010554, 0.6490765171503958, 0.7493403693931399, 0.6385224274406333, 0.6860158311345647, 0.6015831134564644, 0.762532981530343, 0.5963060686015831, 0.6569920844327177, 0.7678100263852242, 0.5593667546174143, 0.6216931216931217, 0.7354497354497355, 0.582010582010582, 0.6216931216931217, 0.7804232804232805, 0.8174603174603174, 0.5661375661375662, 0.582010582010582]","[0.5948905109489051, 0.7522935779816514, 0.8094534711964549, 0.7813953488372093, 0.6159420289855072, 0.8178025034770515, 0.6804123711340205, 0.7438825448613376, 0.7864506627393226, 0.7072368421052632, 0.7630208333333333, 0.7958271236959761, 0.7861271676300579, 0.7689922480620155, 0.7648809523809524, 0.6768707482993197, 0.7455999999999999, 0.7872340425531915, 0.7751937984496124, 0.761755485893417, 0.7431340872374798, 0.7914285714285715, 0.7569230769230769, 0.783448275862069, 0.75625, 0.7926829268292683, 0.735483870967742, 0.8005540166204986, 0.7325769854132901, 0.7685185185185185, 0.8016528925619835, 0.7078464106844741, 0.7484076433121019, 0.7842031029619182, 0.7166123778501629, 0.7424960505529226, 0.8160442600276625, 0.7882653061224489, 0.7086092715231788, 0.721311475409836]"
RNN,48,5,30,100,100,1,100,64,FL (2 clients),0.6965471781365539,0.8693054453804254,0.900851773453026,0.747856375033156,0.8146996265738149,0.0272884901080319,0.0276036762778892,0.0330500719132945,0.0589539378683386,0.0231988571262618,"[0.6664133570123852, 0.7331787937607107, 0.6846804126463559, 0.7249041486609192, 0.673559178602398]","[0.8525779498675362, 0.8931552808157659, 0.8540951313839592, 0.9100722431055048, 0.8366266217293614]","[0.8940397350993378, 0.8958333333333334, 0.9186440677966101, 0.8475935828877005, 0.9481481481481482]","[0.7142857142857143, 0.7962962962962963, 0.7150395778364116, 0.8364116094986808, 0.6772486772486772]","[0.7941176470588236, 0.8431372549019608, 0.8041543026706232, 0.8419654714475432, 0.7901234567901234]"
RNN,48,5,30,100,100,1,100,64,FL (4 clients),0.6868717237486175,0.8772638344072659,0.8697592490699633,0.7685108402786504,0.810428008730757,0.0361675762289457,0.0253058494291901,0.0792648902801514,0.0599728319588791,0.023321063607895,"[0.6761296224262361, 0.7232803098682669, 0.6844321217675416, 0.7243693516977762, 0.6261472129832668]","[0.8438504328661247, 0.8855040795839655, 0.8517419970843725, 0.8962388254358383, 0.9089838370660288]","[0.9323843416370107, 0.899390243902439, 0.9243986254295533, 0.8764367816091954, 0.7161862527716186]","[0.6931216931216931, 0.7804232804232805, 0.7097625329815304, 0.8047493403693932, 0.8544973544973545]","[0.795144157814871, 0.8356940509915015, 0.8029850746268659, 0.8390646492434664, 0.7792521109770808]"
RNN,48,5,30,100,100,1,100,64,FL (8 clients),0.6842708211545891,0.8986795264035766,0.817507374408024,0.8181904482696039,0.814621452707453,0.0311375720789938,0.0146076263553672,0.0661868006557255,0.037900793499232,0.018602255398855,"[0.7106502728967768, 0.6847142265297211, 0.7000222301586166, 0.7016959531970438, 0.6242714229907871]","[0.8741699310886187, 0.9157326268595883, 0.8921733623691279, 0.9014432055035482, 0.9098785061969994]","[0.9079365079365079, 0.782608695652174, 0.851123595505618, 0.8337801608579088, 0.7120879120879121]","[0.7566137566137566, 0.8571428571428571, 0.7994722955145118, 0.820580474934037, 0.8571428571428571]","[0.8253968253968255, 0.8181818181818182, 0.8244897959183674, 0.827127659574468, 0.7779111644657862]"
LSTM,24,5,30,100,100,1,100,64,CML,0.7219474537673983,0.8864158373480677,0.8967898672390644,0.7828188912621631,0.8339460651410224,0.0303552263973633,0.025503904840004,0.0295956223762133,0.0537108163967013,0.0245720562488844,"[0.7136221243869968, 0.7617277552850196, 0.6744882598347917, 0.7129941421743349, 0.7469049871558491]","[0.8952690412034208, 0.9102083946591792, 0.8370524150311442, 0.8908190865170299, 0.8987302493295645]","[0.8636363636363636, 0.8971428571428571, 0.948339483394834, 0.8724637681159421, 0.9023668639053254]","[0.8042328042328042, 0.8306878306878307, 0.6781002638522428, 0.7941952506596306, 0.8068783068783069]","[0.832876712328767, 0.8626373626373626, 0.7907692307692308, 0.8314917127071824, 0.8519553072625698]"
LSTM,24,5,30,100,100,1,100,64,LML (2 clients),0.6827938193464157,0.8685655977713258,0.8845465811043637,0.7494304142061398,0.8048967410921,0.0447990829671768,0.0308283568995276,0.0810651880347732,0.0707247872427744,0.0320120265506582,"[0.6728207129734411, 0.6593618964146716, 0.7224333962532463, 0.7530386362273755, 0.6728642892870488, 0.5836642552962557, 0.7195580294472484, 0.7136702191060611, 0.6593231677778034, 0.6712035906810047]","[0.8530059099245976, 0.8322309776660703, 0.8912619160835993, 0.9084576832793665, 0.8474988253153576, 0.9117040005542102, 0.8843304598739774, 0.8931722208166165, 0.8310502283105023, 0.8329437558889613]","[0.903010033444816, 0.937037037037037, 0.8849557522123894, 0.8892045454545454, 0.9172413793103448, 0.6541501976284585, 0.8966565349544073, 0.8681948424068768, 0.9402985074626866, 0.9547169811320755]","[0.7142857142857143, 0.6693121693121693, 0.7936507936507936, 0.828042328042328, 0.7018469656992085, 0.8733509234828496, 0.7783641160949868, 0.7994722955145118, 0.6666666666666666, 0.6693121693121693]","[0.7976366322008863, 0.7808641975308641, 0.8368200836820084, 0.8575342465753425, 0.7952167414050823, 0.7480225988700564, 0.8333333333333334, 0.8324175824175823, 0.7801857585139319, 0.7869362363919129]"
LSTM,24,5,30,100,100,1,100,64,LML (4 clients),0.6611129390527847,0.8748042877434411,0.8384145040412074,0.7696974773491922,0.7922855393772291,0.0654770907358553,0.0255633668049285,0.1170006913880334,0.0675265386677912,0.047242686228358,"[0.671312371987138, 0.6793579477715455, 0.7008323788089592, 0.6888944097461778, 0.6340415508768402, 0.46216705227012017, 0.7086789075448723, 0.6596967401122944, 0.6727276233335772, 0.6555941356476125, 0.689779465937447, 0.5983504628176426, 0.6957957571833746, 0.6629200961908923, 0.6776283930290821, 0.698274162548372, 0.7053482145341882, 0.5117476171511387, 0.7363647928390122, 0.7127467007254059]","[0.8760372559231332, 0.8534338699816589, 0.8665187298568182, 0.888836809093585, 0.8259413989085885, 0.9093902135271607, 0.8752073757066625, 0.8369513695476605, 0.8463222581655644, 0.8300280267707618, 0.8707097655449934, 0.8930592703702365, 0.8907114070914808, 0.9027248165684749, 0.893848040987458, 0.8537747286177275, 0.9152238711314055, 0.8962183808074219, 0.8863589004856128, 0.8847892657824165]","[0.8454810495626822, 0.9121621621621622, 0.9120521172638436, 0.8426966292134831, 0.9120879120879121, 0.49361702127659574, 0.9025157232704403, 0.9244604316546763, 0.9201388888888888, 0.9368029739776952, 0.8850931677018633, 0.7058823529411765, 0.848314606741573, 0.7777777777777778, 0.816, 0.9407665505226481, 0.8110831234256927, 0.5793226381461676, 0.9161490683229814, 0.8858858858858859]","[0.7671957671957672, 0.7142857142857143, 0.7407407407407407, 0.7936507936507936, 0.6587301587301587, 0.9206349206349206, 0.7592592592592593, 0.6798941798941799, 0.6992084432717678, 0.6649076517150396, 0.7519788918205804, 0.8232189973614775, 0.7968337730870713, 0.8311345646437994, 0.8073878627968337, 0.712401055408971, 0.8518518518518519, 0.8597883597883598, 0.7804232804232805, 0.7804232804232805]","[0.8044382801664356, 0.801186943620178, 0.8175182481751825, 0.8174386920980925, 0.7649769585253456, 0.6426592797783933, 0.8247126436781609, 0.7835365853658537, 0.7946026986506747, 0.7777777777777779, 0.8131241084165477, 0.7600487210718636, 0.8217687074829931, 0.8035714285714286, 0.8116710875331564, 0.8108108108108109, 0.830967741935484, 0.6922257720979766, 0.842857142857143, 0.8298171589310829]"
LSTM,24,5,30,100,100,1,100,64,LML (8 clients),0.6283414081832467,0.8456826529033137,0.8606667148086344,0.7078154011531319,0.7613480927394594,0.0749768512565871,0.0505759241919722,0.1113853676969912,0.1132342647811553,0.0714348514443179,"[0.6266246086050554, 0.6207586093865664, 0.3734641653301385, 0.5950130150743731, 0.5454715641453226, 0.593611828946888, 0.6402520905807025, 0.6045077237131002, 0.6741721245724629, 0.6995945832835252, 0.6331325998603674, 0.670721821256669, 0.7015648288963693, 0.6520827368222368, 0.5783640085081004, 0.6620696681923036, 0.5584328294733568, 0.5890568065026189, 0.6056889626518963, 0.5514885028662593, 0.6151939702016449, 0.6591978012680194, 0.631351055307045, 0.6214395270093507, 0.7254396574745338, 0.6891641455229376, 0.6716823589445234, 0.6926647749481587, 0.6753753421003342, 0.6816878815955574, 0.35671114351199606, 0.6452440911831696, 0.6874266698499027, 0.6831715781953585, 0.6578238395064864, 0.6058427889752341, 0.6006195059482639, 0.6847542176753924, 0.7025293481909154, 0.670263551252732]","[0.8196129489995396, 0.8435390862637652, 0.880807840650922, 0.788256006159002, 0.7533976405588388, 0.8504121096845776, 0.8145683792616746, 0.7970873053611998, 0.8472480734249636, 0.8873325332669127, 0.8931420721720293, 0.8621613869830703, 0.8932330231189004, 0.8926363698118334, 0.9109729864366098, 0.8382741208704119, 0.7629960783605017, 0.7848527427380393, 0.7940875712340815, 0.8938401344562115, 0.7993646160889628, 0.8431129594824159, 0.8696732569487114, 0.8844328682786954, 0.8812288406163782, 0.8543805195118132, 0.8694255189696508, 0.8812988698931338, 0.8499946536788713, 0.862045713304659, 0.6461526065951012, 0.8456438024843074, 0.8633013517431325, 0.8630159636152787, 0.8692786475320721, 0.8112474632166414, 0.8920734579981155, 0.9067165869391897, 0.8759580887149381, 0.8505019207074002]","[0.9172932330827067, 0.8439490445859873, 0.4016393442622951, 0.9563318777292577, 0.9795918367346939, 0.7844827586206896, 0.956, 0.9456066945606695, 0.9201388888888888, 0.861271676300578, 0.7549019607843137, 0.8769716088328076, 0.851123595505618, 0.782608695652174, 0.6483300589390962, 0.9247311827956989, 0.970873786407767, 0.9559471365638766, 0.9572649572649573, 0.6385542168674698, 0.957983193277311, 0.906896551724138, 0.8, 0.755, 0.9125, 0.9249146757679181, 0.8610271903323263, 0.8647058823529412, 0.9146757679180887, 0.8938906752411575, 0.9823008849557522, 0.8778877887788779, 0.8996763754045307, 0.8938906752411575, 0.8407079646017699, 0.9049429657794676, 0.7110091743119266, 0.8, 0.891640866873065, 0.9054054054054054]","[0.6455026455026455, 0.701058201058201, 0.9074074074074074, 0.5793650793650794, 0.5079365079365079, 0.7222222222222222, 0.6322751322751323, 0.5978835978835979, 0.701058201058201, 0.7883597883597884, 0.8148148148148148, 0.7354497354497355, 0.8015873015873016, 0.8095238095238095, 0.873015873015873, 0.6825396825396826, 0.5277044854881267, 0.5725593667546174, 0.5910290237467019, 0.8390501319261213, 0.6015831134564644, 0.6939313984168866, 0.7598944591029023, 0.7968337730870713, 0.7704485488126649, 0.7150395778364116, 0.7519788918205804, 0.7757255936675461, 0.7071240105540897, 0.7335092348284961, 0.2928759894459103, 0.7018469656992085, 0.7354497354497355, 0.7354497354497355, 0.753968253968254, 0.6296296296296297, 0.8201058201058201, 0.8359788359788359, 0.7619047619047619, 0.708994708994709]","[0.7577639751552795, 0.7658959537572255, 0.5568181818181819, 0.7215815485996705, 0.6689895470383275, 0.7520661157024793, 0.7611464968152867, 0.7325769854132902, 0.7957957957957958, 0.8232044198895027, 0.7837150127226462, 0.8, 0.8256130790190737, 0.7958387516254877, 0.7440811724915445, 0.7853881278538812, 0.6837606837606839, 0.7161716171617161, 0.7308319738988581, 0.7251995438996578, 0.7390599675850892, 0.7862481315396114, 0.7794316644113668, 0.7753530166880616, 0.8354792560801145, 0.8065476190476191, 0.8028169014084507, 0.8178025034770514, 0.7976190476190476, 0.8057971014492754, 0.45121951219512196, 0.7800586510263929, 0.809315866084425, 0.806966618287373, 0.7949790794979079, 0.7425897035881435, 0.7616707616707616, 0.8175937904269082, 0.8216833095577745, 0.7952522255192878]"
LSTM,24,5,30,100,100,1,100,64,FL (2 clients),0.7071873820524086,0.8892158395530025,0.8703823993006452,0.7917298376401278,0.8263526547271043,0.0169170801430726,0.0244741904376444,0.043232706425816,0.0543105183554354,0.0152891122500492,"[0.6785874488064968, 0.7242456356976457, 0.7111745427052595, 0.6991840435915441, 0.7227452394610967]","[0.8463532821592736, 0.8902244714655557, 0.8837596836182697, 0.914848540981434, 0.9108932195404799]","[0.9295774647887324, 0.8898809523809523, 0.8858858858858859, 0.8034825870646766, 0.8430851063829787]","[0.6984126984126984, 0.791005291005291, 0.7783641160949868, 0.8522427440633246, 0.8386243386243386]","[0.7975830815709971, 0.8375350140056023, 0.8286516853932584, 0.8271446862996159, 0.8408488063660478]"
LSTM,24,5,30,100,100,1,100,64,FL (4 clients),0.7037327521322311,0.8979618886521186,0.845679032744935,0.8123605701442113,0.8267220243588855,0.0125273340816054,0.0196212601726811,0.037930673979841,0.0440312911356946,0.0100137187448083,"[0.6983027126720284, 0.7233751396483533, 0.6939022957580111, 0.6900717709774128, 0.71301184160535]","[0.8640158805636695, 0.9212311965521666, 0.8905687130275538, 0.9095714961265527, 0.90442215699065]","[0.9144736842105263, 0.8232323232323232, 0.84593837535014, 0.8015075376884422, 0.8432432432432433]","[0.7354497354497355, 0.8624338624338624, 0.7968337730870713, 0.841688654353562, 0.8253968253968254]","[0.8152492668621701, 0.8423772609819121, 0.8206521739130435, 0.8211068211068211, 0.8342245989304812]"
LSTM,24,5,30,100,100,1,100,64,FL (8 clients),0.6570014333135558,0.9014776478562542,0.7750032421454269,0.8314333179768536,0.7964812086886637,0.049838661697991,0.0143330156683155,0.0908382093519164,0.0439376345928708,0.0324417060905639,"[0.7132605408890315, 0.5947049527431963, 0.6758134255499471, 0.7003033369201569, 0.600924910465447]","[0.8940889432330231, 0.9225924416366642, 0.8811911904675848, 0.8979135040541679, 0.9116021598898312]","[0.8657142857142858, 0.6519230769230769, 0.8404558404558404, 0.8392370572207084, 0.6776859504132231]","[0.8015873015873016, 0.8968253968253969, 0.7783641160949868, 0.8126649076517151, 0.8677248677248677]","[0.8324175824175823, 0.755011135857461, 0.8082191780821918, 0.8257372654155496, 0.7610208816705335]"
1DCNN,24,5,30,100,100,1,100,64,CML,0.6679700119636276,0.8520462780267113,0.8997423708213473,0.7129957699878544,0.7934986978189521,0.0169324665345555,0.0215948236868697,0.0339524378626732,0.0467595538227755,0.0177674909369081,"[0.6449847701137861, 0.6713672129114311, 0.6534577100089805, 0.6778908005978864, 0.6921495661860542]","[0.8207541758183698, 0.8645215829238654, 0.8322384670064216, 0.876770309996265, 0.8659468543886352]","[0.9457364341085271, 0.8722741433021807, 0.927007299270073, 0.8533724340175953, 0.9003215434083601]","[0.6455026455026455, 0.7407407407407407, 0.6701846965699209, 0.7678100263852242, 0.7407407407407407]","[0.7672955974842767, 0.8011444921316165, 0.777947932618683, 0.8083333333333333, 0.8127721335268505]"
1DCNN,24,5,30,100,100,1,100,64,LML (2 clients),0.6790461460717836,0.8647178221842109,0.8854382555026541,0.7402221105387332,0.804023846703003,0.0204778996396342,0.0215733296043276,0.0412941474345481,0.0474403056884268,0.0176416906717913,"[0.7005223477516599, 0.6643400485086344, 0.679607350995453, 0.6968855052998464, 0.6367044900896494, 0.6799401600023866, 0.6942008036177516, 0.659915259620383, 0.7065368460134757, 0.6718086488185956]","[0.8641585339160232, 0.8384167742227657, 0.8835458038025797, 0.8848296839737637, 0.8206505042107928, 0.8711728623751521, 0.8721717208226406, 0.8912445331983951, 0.8750634195839676, 0.8459243857360296]","[0.9174917491749175, 0.9280575539568345, 0.8409090909090909, 0.8629737609329446, 0.9315589353612167, 0.8693009118541033, 0.8881987577639752, 0.7963446475195822, 0.8996865203761756, 0.9198606271777003]","[0.7354497354497355, 0.6825396825396826, 0.783068783068783, 0.783068783068783, 0.6464379947229552, 0.7546174142480211, 0.7546174142480211, 0.8047493403693932, 0.7592592592592593, 0.6984126984126984]","[0.816446402349486, 0.7865853658536586, 0.8109589041095889, 0.8210818307905686, 0.7632398753894081, 0.807909604519774, 0.8159771754636235, 0.800524934383202, 0.823529411764706, 0.793984962406015]"
1DCNN,24,5,30,100,100,1,100,64,LML (4 clients),0.6344564332885841,0.8400693984516371,0.8821963667291473,0.6917528723597325,0.7668527687460954,0.0439076345962771,0.0406728303620794,0.0786760389491065,0.0893834060024796,0.0402423211784675,"[0.657883537163891, 0.583098952660871, 0.6713069235287253, 0.6321575819744291, 0.625148340275819, 0.6423132760003646, 0.6919312569495468, 0.5451247370791309, 0.6080651540579987, 0.560549806450571, 0.6344234480815389, 0.5647931098241331, 0.6151403115362788, 0.6637351005679665, 0.6388240023421319, 0.6425978064182075, 0.7085856686688998, 0.6807548190546645, 0.6854695318083687, 0.6372253013281463]","[0.8403490101064994, 0.7816422495452453, 0.8400248322502245, 0.8841292484659102, 0.824190687528776, 0.8939979922861521, 0.8647680184770057, 0.7569379344700313, 0.7954068324478019, 0.7690216081733955, 0.8205078101468658, 0.8849283442368164, 0.8017177503885494, 0.8445749147600632, 0.8680335929687594, 0.8431479741207938, 0.8914415271435819, 0.8698109190403709, 0.8444204356019424, 0.882336286873958]","[0.9122807017543859, 0.9553571428571429, 0.9350180505415162, 0.7712082262210797, 0.9018181818181819, 0.7661691542288557, 0.9029126213592233, 0.9653465346534653, 0.9574468085106383, 0.9534883720930233, 0.928030303030303, 0.6724890829694323, 0.9504132231404959, 0.9103448275862069, 0.8148148148148148, 0.88, 0.8649425287356322, 0.8738461538461538, 0.9458483754512635, 0.7821522309711286]","[0.6878306878306878, 0.5661375661375662, 0.6851851851851852, 0.7936507936507936, 0.656084656084656, 0.8148148148148148, 0.7380952380952381, 0.5158730158730159, 0.5936675461741425, 0.5408970976253298, 0.6464379947229552, 0.8126649076517151, 0.6068601583113457, 0.6965699208443272, 0.7546174142480211, 0.6965699208443272, 0.7962962962962963, 0.7513227513227513, 0.6931216931216931, 0.7883597883597884]","[0.7843137254901962, 0.7109634551495018, 0.7908396946564886, 0.7822685788787483, 0.7595712098009189, 0.7897435897435897, 0.8122270742358079, 0.6724137931034484, 0.732899022801303, 0.6902356902356902, 0.7620528771384137, 0.7359617682198328, 0.7407407407407407, 0.789237668161435, 0.7835616438356166, 0.7776141384388808, 0.8292011019283746, 0.8079658605974396, 0.7999999999999999, 0.7852437417654808]"
1DCNN,24,5,30,100,100,1,100,64,LML (8 clients),0.6036266147894744,0.8247902710553706,0.873707154904284,0.6630198517401683,0.7405502842419097,0.0592590564815435,0.0467186879310021,0.1015190884415214,0.1052415353589053,0.056217384999086,"[0.6252658387302613, 0.6181292474606335, 0.5668522133337764, 0.5997731155731322, 0.5166980125020273, 0.6326737988833905, 0.6332144923808218, 0.5902917479121444, 0.586196380143003, 0.6007607216038058, 0.4235148641375922, 0.5711986516821576, 0.6366579770287848, 0.603893893500701, 0.5825408789614471, 0.5807162789403417, 0.41335333799474555, 0.6199825332401742, 0.5059340565317416, 0.6226494389694103, 0.5201937062669314, 0.6652445696152072, 0.6118582202482107, 0.62297075285258, 0.6525324878259173, 0.6253198321828229, 0.641280721355766, 0.6617486322056964, 0.63778670736553, 0.5745850470110967, 0.6542971629938227, 0.679354085720747, 0.6213421061934491, 0.6587476155714417, 0.6698962624202403, 0.5569871707511014, 0.6619969125247064, 0.5997893680237096, 0.6463158499775321, 0.6525199009623801]","[0.8745458113503763, 0.8295205639713485, 0.897849255409883, 0.7956219006860947, 0.7387047226562206, 0.8305191374378249, 0.8176807131158058, 0.7844304055431016, 0.7959460785423694, 0.8167210108008967, 0.8780721418381904, 0.8994573134373419, 0.8867747511114131, 0.812285925624014, 0.8976288597543947, 0.780319498222494, 0.6836977114733557, 0.8090625414151638, 0.7386786002578282, 0.8711702268647367, 0.7454176003903568, 0.8609041607932434, 0.815551168058216, 0.8290641829616511, 0.8415083101408417, 0.8187604667413646, 0.8197593251888532, 0.8456087878459296, 0.8300630414091396, 0.815193115143191, 0.8392978699051817, 0.8443972060577584, 0.8110662644053055, 0.8613036348481554, 0.8481418061897514, 0.7647314633616004, 0.8592289084583605, 0.7909011016887729, 0.8523297637167501, 0.8596954953975502]","[0.7807486631016043, 0.8754325259515571, 0.6536885245901639, 0.9414225941422594, 0.9731182795698925, 0.8971631205673759, 0.9343629343629344, 0.96, 0.9149797570850202, 0.8804347826086957, 0.4778761061946903, 0.6570841889117043, 0.7723785166240409, 0.8984962406015038, 0.67590618336887, 0.9551569506726457, 0.9523809523809523, 0.9365079365079365, 0.9479166666666666, 0.7837837837837838, 0.9540816326530612, 0.8714733542319749, 0.9029850746268657, 0.8846153846153846, 0.9003436426116839, 0.9172932330827067, 0.9420849420849421, 0.9044368600682594, 0.9068100358422939, 0.8384879725085911, 0.9090909090909091, 0.9359430604982206, 0.9330708661417323, 0.8606811145510835, 0.910958904109589, 0.9617224880382775, 0.8706624605678234, 0.9567099567099567, 0.8630573248407644, 0.8549382716049383]","[0.7724867724867724, 0.6693121693121693, 0.843915343915344, 0.5952380952380952, 0.47883597883597884, 0.6693121693121693, 0.6402116402116402, 0.5714285714285714, 0.5978835978835979, 0.6428571428571429, 0.8571428571428571, 0.8465608465608465, 0.798941798941799, 0.6322751322751323, 0.8386243386243386, 0.5634920634920635, 0.36939313984168864, 0.6226912928759895, 0.48021108179419525, 0.7651715039577837, 0.49340369393139843, 0.7335092348284961, 0.6385224274406333, 0.6675461741424802, 0.6912928759894459, 0.6437994722955145, 0.6437994722955145, 0.6992084432717678, 0.6675461741424802, 0.6437994722955145, 0.6860158311345647, 0.6939313984168866, 0.626984126984127, 0.7354497354497355, 0.7037037037037037, 0.5317460317460317, 0.7301587301587301, 0.5846560846560847, 0.716931216931217, 0.7328042328042328]","[0.776595744680851, 0.7586206896551725, 0.7367205542725174, 0.7293354943273906, 0.6418439716312057, 0.7666666666666666, 0.7598116169544741, 0.7164179104477612, 0.7232, 0.7431192660550459, 0.6136363636363636, 0.7398843930635837, 0.7854356306892067, 0.7422360248447205, 0.7485242030696576, 0.7088186356073211, 0.5323193916349809, 0.7480190174326466, 0.637478108581436, 0.774365821094793, 0.6504347826086957, 0.7965616045845273, 0.7480680061823803, 0.7609022556390977, 0.7820895522388059, 0.7565891472868218, 0.7648902821316613, 0.7886904761904762, 0.7689969604863223, 0.7283582089552239, 0.7819548872180452, 0.7969696969696969, 0.7499999999999999, 0.7931526390870185, 0.7940298507462688, 0.6848381601362861, 0.7942446043165468, 0.7257799671592775, 0.7832369942196533, 0.7891737891737892]"
1DCNN,24,5,30,100,100,1,100,64,FL (2 clients),0.6556410520451209,0.8328417722309149,0.9303857935429848,0.6712764026748196,0.7779879167529037,0.0343275675200558,0.0256515023250499,0.0241783002043708,0.053192310599663,0.0298973402220599,"[0.6164092393774743, 0.6548810862149943, 0.6579646263688809, 0.6318292224065686, 0.7171210858576865]","[0.8037010619749565, 0.8471442912241771, 0.8313472879844821, 0.808599444585005, 0.8734167753859535]","[0.9467213114754098, 0.8896321070234113, 0.937037037037037, 0.9591836734693877, 0.9193548387096774]","[0.6111111111111112, 0.7037037037037037, 0.6675461741424802, 0.6200527704485488, 0.753968253968254]","[0.7427652733118971, 0.7858197932053176, 0.7796610169491525, 0.7532051282051281, 0.8284883720930232]"
1DCNN,24,5,30,100,100,1,100,64,FL (4 clients),0.6749554616561126,0.8555005852631101,0.904262506003817,0.7199606315701302,0.7969148660806434,0.0300370036277496,0.0341207801154922,0.0492042425346858,0.0737753131328645,0.0288099207842792,"[0.7072375740930982, 0.6893830927884433, 0.6412523021435608, 0.6365121630870214, 0.7003921761684397]","[0.8786050162655014, 0.9025700246812942, 0.8174061908892664, 0.8159442356116191, 0.8629774588678698]","[0.8923076923076924, 0.814621409921671, 0.9490196078431372, 0.9450980392156862, 0.920265780730897]","[0.7671957671957672, 0.8253968253968254, 0.6385224274406333, 0.6358839050131926, 0.7328042328042328]","[0.8250355618776671, 0.8199737187910644, 0.7634069400630914, 0.7602523659305993, 0.8159057437407953]"
1DCNN,24,5,30,100,100,1,100,64,FL (8 clients),0.6728292976122526,0.8776908046256067,0.8459800634225919,0.7711898479708506,0.8041380036704764,0.0271549529124951,0.0219277089971726,0.0496969409646162,0.0492634950140556,0.0191743279016683,"[0.7086136364602392, 0.654757376384501, 0.6478232797179381, 0.6497558352006221, 0.703196360297963]","[0.884505506117489, 0.9051894874291451, 0.8388697877134009, 0.8734533318875676, 0.8864359099804304]","[0.8805970149253731, 0.7620192307692307, 0.8996539792387543, 0.8192090395480226, 0.868421052631579]","[0.7804232804232805, 0.8386243386243386, 0.6860158311345647, 0.7651715039577837, 0.7857142857142857]","[0.8274894810659187, 0.7984886649874054, 0.7784431137724551, 0.7912687585266029, 0.825]"
GRU,8,5,30,100,100,1,100,64,CML,0.7236877066380574,0.9008535098004126,0.8668290918788198,0.8155184207954657,0.8386177040673862,0.0243312870334222,0.0234469749535684,0.0289783807688204,0.0502412797267386,0.0188504374505545,"[0.6864612375759068, 0.7483127053732641, 0.7035351567464723, 0.7365067050413977, 0.743622728453246]","[0.8574021239499129, 0.9254458860735608, 0.9015858995674751, 0.9166685491741063, 0.903165090237008]","[0.9130434782608695, 0.8475452196382429, 0.8360215053763441, 0.8496042216358839, 0.8879310344827587]","[0.7222222222222222, 0.8677248677248677, 0.820580474934037, 0.8496042216358839, 0.8174603174603174]","[0.8064992614475627, 0.857516339869281, 0.8282290279627164, 0.849604221635884, 0.8512396694214875]"
GRU,8,5,30,100,100,1,100,64,LML (2 clients),0.6749465097763985,0.8541597667798344,0.9065772442127528,0.7169661180215271,0.7972675879366911,0.0187563982172593,0.0251169340535542,0.0509131072955056,0.0560422272966621,0.0168004272312771,"[0.6571254586902773, 0.6522951911759478, 0.7010050681814665, 0.6998340749431254, 0.6579646263688809, 0.6663459603492504, 0.7037257779585289, 0.6674052365702702, 0.6797131392674797, 0.6640505642587583]","[0.8332684222841142, 0.829442821668214, 0.8676988278272157, 0.8558978481232404, 0.8313472879844821, 0.8838647275334032, 0.8658257882435151, 0.83544776568957, 0.9062885047474087, 0.8325156736971806]","[0.9304029304029304, 0.9330855018587361, 0.9093851132686084, 0.9377162629757786, 0.937037037037037, 0.8209366391184573, 0.9180327868852459, 0.9411764705882353, 0.7939698492462312, 0.9440298507462687]","[0.671957671957672, 0.6640211640211641, 0.7433862433862434, 0.716931216931217, 0.6675461741424802, 0.7862796833773087, 0.7387862796833773, 0.6754617414248021, 0.8359788359788359, 0.6693121693121693]","[0.7803379416282643, 0.7758887171561051, 0.8180494905385733, 0.8125937031484257, 0.7796610169491525, 0.8032345013477089, 0.8187134502923977, 0.7864823348694316, 0.8144329896907215, 0.7832817337461302]"
GRU,8,5,30,100,100,1,100,64,LML (4 clients),0.6715946700973965,0.860293859242191,0.887495852309846,0.731788262065307,0.7965527843223832,0.0349668192324674,0.0323037193198221,0.0668960946776463,0.0717043830314097,0.0284289071832343,"[0.6331037328502663, 0.6473601606591762, 0.6616626204110687, 0.683423308639228, 0.6941817777845107, 0.7377436636496908, 0.7185582560849771, 0.6354907451479246, 0.6396413980132004, 0.6843274417178689, 0.6866362159462387, 0.6502310846351798, 0.6391023803802643, 0.6930017596338737, 0.6816163611021012, 0.6797005126201542, 0.6781945867922475, 0.66710546576756, 0.7307308573759794, 0.590081072736418]","[0.8106001252934205, 0.8208968291707237, 0.8311935330480266, 0.8723154375080197, 0.882326834680615, 0.9166145868713629, 0.8828585769384629, 0.8166432684977621, 0.8278526011734799, 0.8505654299345791, 0.865860802881893, 0.8847909211937206, 0.8102040939265792, 0.8755587282080939, 0.8421867658220986, 0.8491034746569318, 0.8742457599478147, 0.8791471877944481, 0.9068864608248169, 0.906025766470972]","[0.9554655870445344, 0.9494163424124513, 0.9438202247191011, 0.8719512195121951, 0.8647058823529412, 0.8514588859416445, 0.8987730061349694, 0.94140625, 0.916058394160584, 0.9273356401384083, 0.8920634920634921, 0.7957559681697612, 0.9672131147540983, 0.878419452887538, 0.9456521739130435, 0.9238754325259516, 0.8597014925373134, 0.8323863636363636, 0.8622589531680441, 0.6721991701244814]","[0.6243386243386243, 0.6455026455026455, 0.6666666666666666, 0.7566137566137566, 0.7777777777777778, 0.8492063492063492, 0.7751322751322751, 0.6375661375661376, 0.662269129287599, 0.7071240105540897, 0.741424802110818, 0.7915567282321899, 0.6226912928759895, 0.762532981530343, 0.6886543535620053, 0.7044854881266491, 0.7619047619047619, 0.7751322751322751, 0.828042328042328, 0.8571428571428571]","[0.7552, 0.768503937007874, 0.7813953488372093, 0.8101983002832861, 0.818941504178273, 0.8503311258278146, 0.8323863636363636, 0.7602523659305992, 0.768759571209801, 0.8023952095808382, 0.8097982708933719, 0.7936507936507936, 0.7576243980738364, 0.8163841807909604, 0.7969465648854963, 0.7994011976047906, 0.8078541374474053, 0.8027397260273973, 0.844804318488529, 0.7534883720930234]"
GRU,8,5,30,100,100,1,100,64,LML (8 clients),0.6288211285775003,0.8397367576636217,0.876590326641766,0.6931920188186679,0.7603481453656769,0.0649960521366278,0.0503246338554305,0.1010091300808521,0.1117975358456377,0.0602665039283275,"[0.6558753893651201, 0.6595930039597513, 0.6571546866934529, 0.5616897654562738, 0.588160867652512, 0.65911255860626, 0.59505929651067, 0.4425943999519211, 0.6574439255351457, 0.6596465705503967, 0.6743776093473968, 0.6922501565295476, 0.6482493327508405, 0.6604220158477319, 0.5710944618258262, 0.6212833346346809, 0.6365365799358662, 0.570088964172048, 0.6247234068829555, 0.4123120348747652, 0.4679971064229361, 0.6388781970704733, 0.6393085783198426, 0.6469053212867847, 0.6985314892887429, 0.6915192073912473, 0.6652231836893445, 0.6930561944800996, 0.6200028438760418, 0.5819066204471787, 0.6925884272917244, 0.6984467330979875, 0.614214372362614, 0.6536705223429269, 0.6811721870310085, 0.6069200809962366, 0.6169152469238415, 0.6509828057439104, 0.6681379966066686, 0.6787996673472374]","[0.8413864547245432, 0.8497897938696797, 0.9042946961634549, 0.7685573896700857, 0.7795673603091579, 0.910052532663089, 0.7870759081886043, 0.7012397255621221, 0.8368087161953068, 0.8579078263101088, 0.908081425627788, 0.8879420178278952, 0.8338779068450966, 0.8428518593996482, 0.9173791786487935, 0.8016261727388688, 0.8171208027614125, 0.7731220858784833, 0.8117010638426044, 0.8789570306381852, 0.714040719388923, 0.8160869296755461, 0.8725971675040061, 0.8515266382332742, 0.858480997216901, 0.8938130263490802, 0.8723844441633233, 0.8882155787279671, 0.80082657136661, 0.7820715262466718, 0.863935750774087, 0.8573044300671077, 0.8070980104370515, 0.850540425454809, 0.8500353337682106, 0.7995895846923244, 0.8992579908675798, 0.8812604189316517, 0.8723522323693557, 0.8487125824454591]","[0.90625, 0.8903654485049833, 0.7669902912621359, 0.9577464788732394, 0.9724770642201835, 0.7588652482269503, 0.960352422907489, 0.9503105590062112, 0.921146953405018, 0.870253164556962, 0.7832512315270936, 0.8494318181818182, 0.9139784946236559, 0.9097222222222222, 0.628731343283582, 0.9621848739495799, 0.9416342412451362, 0.9585253456221198, 0.937007874015748, 0.46013986013986014, 0.9588235294117647, 0.9488188976377953, 0.8055555555555556, 0.865814696485623, 0.9288135593220339, 0.8356164383561644, 0.844574780058651, 0.8498583569405099, 0.9621848739495799, 0.9513274336283186, 0.9058441558441559, 0.931740614334471, 0.9322709163346613, 0.8790849673202614, 0.9238754325259516, 0.9421487603305785, 0.7208237986270023, 0.8043478260869565, 0.849112426035503, 0.9236111111111112]","[0.6904761904761905, 0.708994708994709, 0.8359788359788359, 0.5396825396825397, 0.5608465608465608, 0.8492063492063492, 0.5767195767195767, 0.40476190476190477, 0.6798941798941799, 0.7275132275132276, 0.8412698412698413, 0.791005291005291, 0.6746031746031746, 0.6931216931216931, 0.8915343915343915, 0.6058201058201058, 0.6385224274406333, 0.5488126649076517, 0.6279683377308707, 0.8680738786279684, 0.43007915567282323, 0.6358839050131926, 0.7651715039577837, 0.7150395778364116, 0.7229551451187335, 0.8047493403693932, 0.7598944591029023, 0.7915567282321899, 0.604221635883905, 0.5672823218997362, 0.7361477572559367, 0.7203166226912929, 0.6190476190476191, 0.7116402116402116, 0.7063492063492064, 0.6031746031746031, 0.8333333333333334, 0.783068783068783, 0.7592592592592593, 0.7037037037037037]","[0.7837837837837837, 0.7893961708394698, 0.8, 0.6903553299492384, 0.7114093959731543, 0.8014981273408239, 0.7206611570247935, 0.5677179962894249, 0.78234398782344, 0.7925072046109509, 0.8112244897959184, 0.8191780821917809, 0.7762557077625571, 0.7867867867867867, 0.737417943107221, 0.7435064935064936, 0.7610062893081762, 0.6979865771812079, 0.7519747235387046, 0.6014625228519196, 0.5938069216757742, 0.7614533965244865, 0.7848443843031122, 0.7832369942196532, 0.8130563798219584, 0.8198924731182796, 0.8, 0.819672131147541, 0.7423014586709886, 0.7107438016528925, 0.812227074235808, 0.8125, 0.7440381558028616, 0.7865497076023391, 0.800599700149925, 0.7354838709677419, 0.7730061349693252, 0.7935656836461126, 0.8016759776536313, 0.7987987987987988]"
GRU,8,5,30,100,100,1,100,64,FL (2 clients),0.6993470211189395,0.8734414047705641,0.894752189368937,0.7568706286384386,0.8180236903957084,0.0151479784826398,0.0209779467005077,0.0362484539262849,0.0462770307325145,0.0136572975451778,"[0.6715624435321329, 0.7030402028643062, 0.6973877054777324, 0.7154158301055982, 0.7093289236149276]","[0.8435651261614171, 0.8666613832091721, 0.877020683485741, 0.8712455271623232, 0.9087143038341668]","[0.9257950530035336, 0.9150326797385621, 0.8814589665653495, 0.922077922077922, 0.8293963254593176]","[0.6931216931216931, 0.7407407407407407, 0.7651715039577837, 0.7493403693931399, 0.8359788359788359]","[0.7927382753403933, 0.8187134502923976, 0.8192090395480226, 0.826783114992722, 0.8326745718050065]"
GRU,8,5,30,100,100,1,100,64,FL (4 clients),0.6439629934262424,0.8562802458350497,0.8627672575327038,0.7293978863899708,0.7751090671143354,0.0407842612706177,0.0407946335463275,0.1236436773988898,0.0994662618458819,0.0277896189548378,"[0.6592830316392054, 0.654557869642323, 0.641399030120222, 0.6942980713901582, 0.5702769643393033]","[0.8298707817252754, 0.8284053770501701, 0.8126999222900929, 0.8963088547125938, 0.9141162933971154]","[0.943609022556391, 0.9398496240601504, 0.9635627530364372, 0.8342391304347826, 0.6325757575757576]","[0.6640211640211641, 0.6613756613756614, 0.6279683377308707, 0.8100263852242744, 0.8835978835978836]","[0.7795031055900622, 0.7763975155279503, 0.7603833865814696, 0.8219544846050869, 0.7373068432671082]"
GRU,8,5,30,100,100,1,100,64,FL (8 clients),0.685912327311034,0.887022183430226,0.8467817355100691,0.7912803115969342,0.8119082242502212,0.0403960658353136,0.0270335055260781,0.0829172894957655,0.0634805494777476,0.0276466809305264,"[0.7077525635878585, 0.7300654565183213, 0.6697404687849356, 0.7069912229362562, 0.6150119247277983]","[0.8948410811463593, 0.8975903659926485, 0.8344138926037036, 0.8961311460102891, 0.9121344313981301]","[0.856338028169014, 0.8815028901734104, 0.9479553903345725, 0.8523676880222841, 0.6957446808510638]","[0.8042328042328042, 0.8068783068783069, 0.6728232189973615, 0.8073878627968337, 0.8650793650793651]","[0.8294679399727148, 0.8425414364640884, 0.7870370370370371, 0.8292682926829268, 0.7712264150943395]"
LSTM,8,5,30,100,100,1,100,64,CML,0.7116668490303331,0.892577931946396,0.8683331570461194,0.7986248970417835,0.8300191543368619,0.0225362542231749,0.0223272991705912,0.0355794578446832,0.0489585424237746,0.016893136409468,"[0.6994475212641382, 0.7319911842638036, 0.6795863525403765, 0.7054824595676846, 0.7418267275156623]","[0.8710964683860546, 0.9046709538150336, 0.8619030192407319, 0.9210167648582548, 0.9042024534319054]","[0.8987341772151899, 0.8687150837988827, 0.8910256410256411, 0.8, 0.8831908831908832]","[0.7513227513227513, 0.8227513227513228, 0.7335092348284961, 0.8654353562005277, 0.8201058201058201]","[0.8184438040345821, 0.8451086956521738, 0.804630969609262, 0.8314321926489228, 0.850480109739369]"
LSTM,8,5,30,100,100,1,100,64,LML (2 clients),0.6704175959770639,0.8694442090738524,0.8661113212331737,0.7537274364451145,0.797271581961094,0.041904518022453,0.0352508875984082,0.0899891166106958,0.0817742731865686,0.0322761158986108,"[0.6985071892379009, 0.6571254586902773, 0.6910070283299744, 0.6954795777763094, 0.6032814248937719, 0.646637351630097, 0.7160055016701776, 0.688772707107822, 0.5924674588934036, 0.7148922615409045]","[0.88379223935572, 0.8332684222841142, 0.8705258549766394, 0.8801092920921736, 0.7939448771701545, 0.9001213087794123, 0.8944914820303369, 0.8426148480138793, 0.9222996847140683, 0.8732740813220266]","[0.8676470588235294, 0.9304029304029304, 0.8875, 0.8716417910447761, 0.9531914893617022, 0.7602905569007264, 0.8685714285714285, 0.9560439560439561, 0.6494252873563219, 0.9163987138263665]","[0.7804232804232805, 0.671957671957672, 0.7513227513227513, 0.7724867724867724, 0.5910290237467019, 0.8284960422163589, 0.8021108179419525, 0.6886543535620053, 0.8968253968253969, 0.753968253968254]","[0.8217270194986073, 0.7803379416282643, 0.813753581661891, 0.8190743338008416, 0.729641693811075, 0.792929292929293, 0.8340192043895748, 0.8006134969325155, 0.7533333333333334, 0.8272859216255442]"
LSTM,8,5,30,100,100,1,100,64,LML (4 clients),0.6753290190304377,0.8678889419185902,0.8742763112969787,0.7490901285756169,0.8010806392390872,0.0415351268744334,0.0249393340353054,0.0834306044389237,0.0589134887914628,0.0279843366127851,"[0.6904856597365652, 0.6695703834514032, 0.6785874488064968, 0.7015639008539789, 0.6809891778279263, 0.7050282434489233, 0.7033713856888488, 0.6427914086099986, 0.6792653593457091, 0.6748599922257342, 0.6602648204218688, 0.572740697016965, 0.7187775012631819, 0.6758047394582563, 0.688787757669307, 0.6746139150104818, 0.7182883540191242, 0.561261220957557, 0.7308019614337234, 0.6787264533627055]","[0.8681656590358444, 0.8457826687498585, 0.8463532821592736, 0.8805372521492351, 0.8870860977137726, 0.8923382318532105, 0.8690215791499672, 0.8241518163772087, 0.8420440717581716, 0.8452883850796978, 0.8267837134492355, 0.8965513216708233, 0.8900706015590174, 0.8970923543089842, 0.8484976837628462, 0.8417586836303177, 0.9036701819236066, 0.8971289048343842, 0.874272939769515, 0.881183409436834]","[0.8924050632911392, 0.9166666666666666, 0.9295774647887324, 0.8795180722891566, 0.835195530726257, 0.8579545454545454, 0.9096774193548387, 0.9320754716981132, 0.9422382671480144, 0.9263157894736842, 0.9540229885057471, 0.6638830897703549, 0.8823529411764706, 0.8067885117493473, 0.9399293286219081, 0.9354838709677419, 0.852054794520548, 0.6470588235294118, 0.9375, 0.8448275862068966]","[0.746031746031746, 0.6984126984126984, 0.6984126984126984, 0.7724867724867724, 0.791005291005291, 0.798941798941799, 0.746031746031746, 0.6534391534391535, 0.6886543535620053, 0.6965699208443272, 0.6569920844327177, 0.8390501319261213, 0.7915567282321899, 0.8153034300791556, 0.7018469656992085, 0.6886543535620053, 0.8227513227513228, 0.843915343915344, 0.753968253968254, 0.7777777777777778]","[0.8126801152737754, 0.7927927927927927, 0.7975830815709971, 0.8225352112676055, 0.8125, 0.8273972602739725, 0.8197674418604651, 0.7682737169517886, 0.7957317073170732, 0.7951807228915663, 0.7781250000000002, 0.7412587412587411, 0.834492350486787, 0.8110236220472441, 0.8036253776435046, 0.7933130699088147, 0.8371467025572007, 0.7324913892078072, 0.8357771260997068, 0.8099173553719008]"
LSTM,8,5,30,100,100,1,100,64,LML (8 clients),0.6131655144120974,0.8389640830732106,0.8479586191872819,0.7070214013485782,0.7463415283206641,0.0961304002410231,0.0505590638705716,0.161307129491458,0.1148736172159,0.0922437865200674,"[0.6651551307602885, 0.6185174931069335, 0.6760912637582003, 0.5741147426699834, 0.5478584377147815, 0.6577240150599244, 0.576129542280145, 0.5712231002501365, 0.6190385536994436, 0.687594853547909, 0.6284267714798086, 0.5798363163012215, 0.6915681270068708, 0.7012016840352059, 0.41744828488813285, 0.6213327522187463, 0.6746819948038478, 0.6200779236936002, 0.6295990270726232, 0.5021712080458719, 0.6176999789165141, 0.548702673114518, 0.6221598227093372, 0.5962233811954825, 0.6902309052465864, 0.678869227222646, 0.6552905121300746, 0.6626326524069696, 0.5084047917335597, 0.7043782868030561, 0.60102249859384, 0.683660788048806, 0.6939258554714506, 0.5526523552072424, 0.6714710811857786, 0.6647920976732012, 0.6933645040001579, 0.5849622206461466, 0.15983501139149822, 0.6765507103933592]","[0.8454973620451509, 0.8225826295013171, 0.859049053128939, 0.7692706564318547, 0.7547203918815902, 0.8391689121361019, 0.7741337016657986, 0.773848394961091, 0.8109243031496954, 0.8852965151823925, 0.9048392696752183, 0.909040750552876, 0.8728860509174348, 0.886295088648869, 0.8948267403331598, 0.8110669565020492, 0.842935250780111, 0.7996500042168166, 0.8166927205696316, 0.8946910278189419, 0.7983307430030965, 0.7612487349550006, 0.8856094354284888, 0.7946933621281671, 0.8626164895603666, 0.858373317791352, 0.8818319960000481, 0.831632676112336, 0.7364681600221684, 0.8705320568426886, 0.7985084517054012, 0.8875021084083323, 0.874207255200406, 0.8949499891280713, 0.8423842139595564, 0.8778244364716967, 0.8857224396607958, 0.887106345582373, 0.7130354424874973, 0.8485698883815322]","[0.9103448275862069, 0.894927536231884, 0.8928571428571429, 0.9807692307692307, 0.9796954314720813, 0.9151943462897526, 0.9674418604651163, 0.9585253456221198, 0.9294117647058824, 0.8485714285714285, 0.7266514806378133, 0.6533864541832669, 0.8827160493827161, 0.8658892128279884, 0.4490861618798956, 0.9330708661417323, 0.9323843416370107, 0.9661016949152542, 0.9307692307692308, 0.5679442508710801, 0.9659574468085106, 0.9567307692307693, 0.753731343283582, 0.9375, 0.9055374592833876, 0.8986928104575164, 0.8092643051771117, 0.9440298507462687, 0.9625668449197861, 0.9073482428115016, 0.9344262295081968, 0.8379888268156425, 0.8830769230769231, 0.6385542168674698, 0.9288256227758007, 0.8319088319088319, 0.8559077809798271, 0.6977272727272728, 0.16241610738255033, 0.9204152249134948]","[0.6984126984126984, 0.6534391534391535, 0.7275132275132276, 0.5396825396825397, 0.5105820105820106, 0.6851851851851852, 0.5502645502645502, 0.5502645502645502, 0.626984126984127, 0.7857142857142857, 0.843915343915344, 0.8677248677248677, 0.7566137566137566, 0.7857142857142857, 0.91005291005291, 0.626984126984127, 0.6912928759894459, 0.6015831134564644, 0.6385224274406333, 0.8601583113456465, 0.5989445910290238, 0.525065963060686, 0.7994722955145118, 0.5936675461741425, 0.7335092348284961, 0.7255936675461742, 0.783641160949868, 0.6675461741424802, 0.47493403693931396, 0.7493403693931399, 0.6015831134564644, 0.7915567282321899, 0.7592592592592593, 0.8412698412698413, 0.6904761904761905, 0.7724867724867724, 0.7857142857142857, 0.8121693121693122, 0.9603174603174603, 0.7037037037037037]","[0.7904191616766467, 0.7553516819571866, 0.8017492711370263, 0.6962457337883958, 0.671304347826087, 0.783661119515885, 0.7015177065767284, 0.6991596638655463, 0.7488151658767773, 0.8159340659340659, 0.780905752753978, 0.7454545454545453, 0.8148148148148148, 0.8238557558945908, 0.6013986013986015, 0.7499999999999999, 0.7939393939393938, 0.7414634146341463, 0.757433489827856, 0.6841552990556139, 0.739413680781759, 0.678023850085179, 0.7759282970550575, 0.7269789983844912, 0.8104956268221575, 0.8029197080291971, 0.7962466487935657, 0.7820710973724885, 0.6360424028268551, 0.8208092485549132, 0.7319422150882826, 0.8141112618724559, 0.8165007112375534, 0.7260273972602739, 0.7921092564491654, 0.8010973936899861, 0.8193103448275862, 0.7506112469437655, 0.27784156142365096, 0.7976011994002998]"
LSTM,8,5,30,100,100,1,100,64,FL (2 clients),0.698315940363028,0.8983064646867069,0.8377750819885652,0.8144769722606136,0.8231701400861816,0.0244194391199997,0.0174114693175744,0.0560367350659214,0.0420563852360328,0.0150188387562523,"[0.6945048337281576, 0.7316493233512682, 0.7120470326985161, 0.6958195491588124, 0.6575589628783859]","[0.8672708677701544, 0.9034908558446362, 0.8942060939024831, 0.9077891380826737, 0.9187753678335869]","[0.9006410256410257, 0.8707865168539326, 0.8636363636363636, 0.8128205128205128, 0.740990990990991]","[0.7433862433862434, 0.8201058201058201, 0.8021108179419525, 0.8364116094986808, 0.8703703703703703]","[0.8144927536231884, 0.8446866485013623, 0.8317373461012313, 0.8244473342002602, 0.8004866180048662]"
LSTM,8,5,30,100,100,1,100,64,FL (4 clients),0.6960563524142923,0.8822096616323218,0.8701333420353012,0.7774887967500104,0.8182039553152205,0.0257721760335771,0.0269800362614924,0.0424943778430245,0.0587630932743792,0.0214970274965369,"[0.7227411927060834, 0.6549512109464074, 0.6988972294495251, 0.7223911346596933, 0.6813009943097528]","[0.9108956215232963, 0.8343058669021578, 0.8748102432500813, 0.8880028553872845, 0.9030337210987895]","[0.8430851063829787, 0.9239130434782609, 0.8888888888888888, 0.8922155688622755, 0.8025641025641026]","[0.8386243386243386, 0.6746031746031746, 0.7598944591029023, 0.7862796833773087, 0.828042328042328]","[0.8408488063660478, 0.7798165137614679, 0.8193456614509245, 0.8359046283309959, 0.8151041666666666]"
LSTM,8,5,30,100,100,1,100,64,FL (8 clients),0.6712421737266897,0.9016856681585624,0.7925404889151962,0.8282545266714132,0.8065634989876937,0.0483321976775518,0.0121628516775383,0.0758644722800397,0.0327197578627472,0.0317017917159426,"[0.7108847725270451, 0.6693464816870931, 0.6860931919403968, 0.7101392762125868, 0.5797471462663268]","[0.8985240284099058, 0.9221388190717721, 0.884257795086806, 0.8998035415235961, 0.903704156700732]","[0.8527777777777777, 0.7505668934240363, 0.8485714285714285, 0.8489010989010989, 0.6618852459016393]","[0.8121693121693122, 0.8756613756613757, 0.783641160949868, 0.8153034300791556, 0.8544973544973545]","[0.8319783197831978, 0.8083028083028082, 0.8148148148148147, 0.8317631224764468, 0.745958429561201]"
RNN,8,5,30,100,100,1,100,64,CML,0.7120121485000362,0.8829319178886486,0.890532648629432,0.776422219430135,0.8278282921704708,0.022082112321842,0.0228375986729393,0.0269887205553877,0.0488611236539,0.0187958140894395,"[0.6764197584197387, 0.7386420319255157, 0.699147461492525, 0.7175212963906568, 0.7283301942717452]","[0.8473907267773173, 0.899341077372461, 0.8643638329658678, 0.9049378923145505, 0.8986260600130463]","[0.9233449477351916, 0.8895348837209303, 0.9147540983606557, 0.8482384823848238, 0.8767908309455588]","[0.701058201058201, 0.8095238095238095, 0.7361477572559367, 0.8258575197889182, 0.8095238095238095]","[0.7969924812030075, 0.8476454293628809, 0.8157894736842105, 0.8368983957219251, 0.8418156808803301]"
RNN,8,5,30,100,100,1,100,64,LML (2 clients),0.6887652412859626,0.8681834994400506,0.8915638106755001,0.7465824852368388,0.8104518567994872,0.0230770730253062,0.0219304401492592,0.0400621961210481,0.0479189422348713,0.0187698588487304,"[0.6695703834514032, 0.7018084476418182, 0.6891428850276483, 0.6991128843084536, 0.6390029446321729, 0.6630221834504695, 0.6922262022904865, 0.7139993710584689, 0.7100094960477885, 0.7097576149509163]","[0.8457826687498585, 0.872419219708806, 0.8785012340647147, 0.9090411279426972, 0.8207931982747196, 0.8801923320200962, 0.8615826164745003, 0.8769856688473633, 0.8694485214176996, 0.8670884069000507]","[0.9166666666666666, 0.8990536277602523, 0.8660714285714286, 0.8149100257069408, 0.9351145038167938, 0.8240223463687151, 0.9111842105263158, 0.9059561128526645, 0.9185667752442996, 0.9240924092409241]","[0.6984126984126984, 0.753968253968254, 0.7698412698412699, 0.8386243386243386, 0.6464379947229552, 0.7783641160949868, 0.7308707124010554, 0.762532981530343, 0.746031746031746, 0.7407407407407407]","[0.7927927927927927, 0.8201438848920863, 0.8151260504201681, 0.8265971316818774, 0.764430577223089, 0.8005427408412482, 0.8111273792093704, 0.828080229226361, 0.8233576642335766, 0.8223201174743024]"
RNN,8,5,30,100,100,1,100,64,LML (4 clients),0.6579017299302805,0.8543108085090383,0.8814909635355139,0.7216058689673466,0.7858799180081394,0.0476863531795551,0.0244176208002798,0.0986878436563214,0.0617561455173093,0.0324629931971867,"[0.6618759563802056, 0.6556035110846683, 0.6497413876413372, 0.6872055150330703, 0.6427914086099986, 0.67971470630583, 0.6836574384160631, 0.6577240150599244, 0.6793024295927923, 0.6650334105030846, 0.6650054071387095, 0.5078442432772012, 0.6724933785713444, 0.6892795499061746, 0.6780676589575719, 0.6341301508414158, 0.7206690113380461, 0.5485705685885174, 0.6874768370202702, 0.6918480143393859]","[0.8359139249296168, 0.8805112122515831, 0.8222195804934749, 0.862122515831503, 0.8241518163772087, 0.8557940659224539, 0.8525390787159688, 0.8391689121361019, 0.843220638907965, 0.8341285044758497, 0.8329519373260563, 0.898648811460103, 0.8439691238659776, 0.8555570866616065, 0.8536670491921784, 0.8134484072481055, 0.8922976915271436, 0.8923044864825685, 0.8725991157498008, 0.8810022106254983]","[0.9309090909090909, 0.8126721763085399, 0.9496124031007752, 0.9022801302931596, 0.9320754716981132, 0.9066666666666666, 0.9212328767123288, 0.9151943462897526, 0.9390681003584229, 0.940959409594096, 0.9442379182156134, 0.5701906412478336, 0.926056338028169, 0.9220338983050848, 0.9093959731543624, 0.9484126984126984, 0.8801169590643275, 0.6370967741935484, 0.8773006134969326, 0.8643067846607669]","[0.6772486772486772, 0.7804232804232805, 0.6481481481481481, 0.7328042328042328, 0.6534391534391535, 0.7195767195767195, 0.7116402116402116, 0.6851851851851852, 0.6912928759894459, 0.6728232189973615, 0.6701846965699209, 0.8680738786279684, 0.6939313984168866, 0.7176781002638523, 0.7150395778364116, 0.6306068601583114, 0.7962962962962963, 0.8359788359788359, 0.7566137566137566, 0.7751322751322751]","[0.784073506891271, 0.7962213225371121, 0.770440251572327, 0.8087591240875912, 0.7682737169517886, 0.8023598820058997, 0.8029850746268656, 0.783661119515885, 0.7963525835866261, 0.7846153846153846, 0.7839506172839507, 0.6882845188284519, 0.7933634992458521, 0.8071216617210683, 0.8005908419497785, 0.757527733755943, 0.836111111111111, 0.7231121281464531, 0.8125, 0.8172942817294282]"
RNN,8,5,30,100,100,1,100,64,LML (8 clients),0.6101597901927478,0.8275181332552357,0.8793244211844058,0.6675636246876353,0.7438732976092641,0.066361021735255,0.0563562604432334,0.0952162567962332,0.1228294497963721,0.0672836480485937,"[0.554591353458209, 0.614776974523211, 0.6782042240566758, 0.5739686504221779, 0.538060071752426, 0.6723749120785513, 0.5616897654562738, 0.6449847701137861, 0.5545101655797043, 0.6563591809192068, 0.6949210639835846, 0.6787208807820315, 0.6285385202827534, 0.6732090079007893, 0.6356638553686675, 0.6046287362874054, 0.6246602204627667, 0.6272119109025949, 0.6080200302176109, 0.5185874181479136, 0.5059731121724869, 0.591623684298472, 0.6038097839971938, 0.5686896002641244, 0.7080962213323772, 0.5534235672216195, 0.5971388694216099, 0.6080243942521233, 0.34695231654504716, 0.6439908161973833, 0.6250622558618001, 0.7106417809093974, 0.6403534243211202, 0.5524808663328326, 0.616673237844239, 0.6184924356789527, 0.5680797740318483, 0.6618840498902322, 0.688936009042708, 0.6523836953980049]","[0.7634090377314343, 0.812999192385783, 0.8845832484206235, 0.7704507544022523, 0.7517895825313801, 0.8738197133346919, 0.7685573896700857, 0.8207541758183698, 0.7657692336722295, 0.8918842318984973, 0.8846870306214101, 0.8811856078617847, 0.8162153084407008, 0.8761799092754871, 0.9154601514087962, 0.8006275992723924, 0.8058182280936375, 0.8036077878579777, 0.798936533897182, 0.8943005957759546, 0.7363254659582416, 0.7944079740003132, 0.8694578980976132, 0.828313062493223, 0.8649346092215756, 0.7674169588318214, 0.8842175094275972, 0.8908138154961988, 0.6432286960398067, 0.8269614221515403, 0.8164073324417778, 0.8814065493186829, 0.8216482749873161, 0.7727064760455171, 0.8096008190186271, 0.8705742190331233, 0.9043519424512575, 0.8359131514097267, 0.8703816952960788, 0.8306221461187214]","[0.9615384615384616, 0.9157088122605364, 0.8366197183098592, 0.9761904761904762, 0.9695431472081218, 0.8520710059171598, 0.9577464788732394, 0.9457364341085271, 0.9528301886792453, 0.7901554404145078, 0.8604651162790697, 0.8448275862068966, 0.9305019305019305, 0.847953216374269, 0.7177242888402626, 0.9346938775510204, 0.9549180327868853, 0.9665271966527197, 0.946058091286307, 0.5915750915750916, 0.9574468085106383, 0.9297520661157025, 0.7591623036649214, 0.7950310559006211, 0.9269102990033222, 0.9444444444444444, 0.7203791469194313, 0.7236533957845434, 0.9646017699115044, 0.9259259259259259, 0.9236641221374046, 0.8905775075987842, 0.9351145038167938, 0.9244444444444444, 0.9291338582677166, 0.7789757412398922, 0.6448412698412699, 0.9309090909090909, 0.8847352024922118, 0.9298892988929889]","[0.5291005291005291, 0.6322751322751323, 0.7857142857142857, 0.5423280423280423, 0.5052910052910053, 0.7619047619047619, 0.5396825396825397, 0.6455026455026455, 0.5343915343915344, 0.8068783068783069, 0.783068783068783, 0.7777777777777778, 0.6375661375661376, 0.7671957671957672, 0.8677248677248677, 0.6058201058201058, 0.6147757255936676, 0.6094986807387863, 0.6015831134564644, 0.8522427440633246, 0.47493403693931396, 0.5936675461741425, 0.7651715039577837, 0.6754617414248021, 0.7361477572559367, 0.5382585751978892, 0.8021108179419525, 0.8153034300791556, 0.287598944591029, 0.6596306068601583, 0.6385224274406333, 0.7730870712401056, 0.6481481481481481, 0.5502645502645502, 0.6243386243386243, 0.7645502645502645, 0.8597883597883598, 0.6772486772486772, 0.7513227513227513, 0.6666666666666666]","[0.6825938566552902, 0.7480438184663537, 0.8103683492496588, 0.6972789115646257, 0.6643478260869566, 0.8044692737430168, 0.6903553299492384, 0.7672955974842767, 0.6847457627118645, 0.7984293193717278, 0.8199445983379501, 0.8099173553719008, 0.7566718995290423, 0.8055555555555557, 0.7856287425149701, 0.7351524879614768, 0.7479935794542536, 0.7475728155339806, 0.735483870967742, 0.6983783783783785, 0.6349206349206349, 0.7246376811594202, 0.7621550591327201, 0.7303851640513552, 0.8205882352941176, 0.6857142857142858, 0.759051186017478, 0.7667493796526055, 0.4430894308943089, 0.7704160246533128, 0.7550702028081123, 0.827683615819209, 0.765625, 0.6898839137645107, 0.7468354430379746, 0.7716955941255006, 0.7369614512471654, 0.784073506891271, 0.8125894134477825, 0.7765793528505393]"
RNN,8,5,30,100,100,1,100,64,FL (2 clients),0.6888621048274761,0.8674324295061819,0.8946855973043852,0.7447948513911575,0.8095459733288408,0.0260090816687248,0.0304870407244617,0.0369567006343801,0.0653489845238531,0.0248537773833586,"[0.6898189969158773, 0.7108847725270451, 0.6674473555948843, 0.6531753136473994, 0.722984085452175]","[0.8739234955354784, 0.8985240284099058, 0.8366243328393634, 0.8275321984072481, 0.9005580923389143]","[0.8776758409785933, 0.8527777777777777, 0.9379562043795621, 0.9398496240601504, 0.8651685393258427]","[0.7592592592592593, 0.8121693121693122, 0.6781002638522428, 0.6596306068601583, 0.8148148148148148]","[0.8141843971631206, 0.8319783197831978, 0.787136294027565, 0.7751937984496124, 0.8392370572207084]"
RNN,8,5,30,100,100,1,100,64,FL (4 clients),0.6676099850427978,0.895255817223406,0.8013169970434323,0.8139688123856988,0.8034095463581676,0.0422539737274386,0.0148026620043549,0.0760777630864512,0.0411332094709294,0.027901067915962,"[0.679783100697637, 0.7097269302318461, 0.6604193355484588, 0.6981162084928871, 0.5900043502431598]","[0.8732102287737096, 0.9053193095275834, 0.8890340929627353, 0.8920306683052011, 0.9166847865478003]","[0.8644578313253012, 0.8368983957219251, 0.8015873015873016, 0.8487394957983193, 0.6549019607843137]","[0.7592592592592593, 0.828042328042328, 0.7994722955145118, 0.7994722955145118, 0.8835978835978836]","[0.8084507042253521, 0.8324468085106383, 0.8005284015852048, 0.8233695652173912, 0.7522522522522522]"
RNN,8,5,30,100,100,1,100,64,FL (8 clients),0.6743218692586529,0.8835230021396384,0.8375764630942617,0.7854239086429059,0.8044994386501226,0.0401158803766201,0.0244311421222536,0.0850939626760298,0.0596973321419562,0.0260898139999275,"[0.6761296224262361, 0.7253194521864029, 0.6792738190823207, 0.6887440577608469, 0.6021423948374582]","[0.8438504328661247, 0.9018827978171773, 0.8688197280755652, 0.8913171979855664, 0.911744853953758]","[0.9323843416370107, 0.865546218487395, 0.8738461538461538, 0.8370165745856354, 0.6790890269151139]","[0.6931216931216931, 0.8174603174603174, 0.7493403693931399, 0.7994722955145118, 0.8677248677248677]","[0.795144157814871, 0.8408163265306122, 0.8068181818181819, 0.8178137651821862, 0.761904761904762]"
1DCNN,8,5,30,100,100,1,100,64,CML,0.6828238905797553,0.8556391113819928,0.9126649428631606,0.7188116876771231,0.8031009478350406,0.0245391354526841,0.0201134291503068,0.0160378327057082,0.0419804222457508,0.0214584662553066,"[0.6404156906989769, 0.7037484093834574, 0.6700286834060052, 0.696548915057861, 0.7033777543524764]","[0.8228290650544573, 0.8713817750907622, 0.841473295502464, 0.873490982036361, 0.8690204392259188]","[0.9318181818181818, 0.9044585987261147, 0.9288256227758007, 0.8885448916408669, 0.9096774193548387]","[0.6507936507936508, 0.7513227513227513, 0.6886543535620053, 0.7572559366754618, 0.746031746031746]","[0.7663551401869159, 0.8208092485549132, 0.7909090909090909, 0.8176638176638176, 0.8197674418604651]"
1DCNN,8,5,30,100,100,1,100,64,LML (2 clients),0.6442928152226228,0.8341318704929298,0.9097179645947052,0.6759971241501584,0.7716618035232031,0.0423080540228498,0.0336344490495024,0.0420183569831185,0.0708178901245652,0.0390852968280735,"[0.5854816734577516, 0.678792237239672, 0.661697218599957, 0.6092892823269722, 0.5652887184632773, 0.6364595894858881, 0.6749281450981915, 0.655824692846227, 0.7049030434555601, 0.670263551252732]","[0.7829650008679966, 0.8487134781000687, 0.8499324472220334, 0.8009129059771, 0.774013264900423, 0.8701013391404924, 0.8673577727979181, 0.833557728220142, 0.8632628469957238, 0.8505019207074002]","[0.9555555555555556, 0.9236111111111112, 0.8933333333333333, 0.9423868312757202, 0.9457013574660633, 0.8067226890756303, 0.8707692307692307, 0.9272727272727272, 0.9264214046822743, 0.9054054054054054]","[0.5687830687830688, 0.7037037037037037, 0.708994708994709, 0.6058201058201058, 0.5514511873350924, 0.7598944591029023, 0.7467018469656992, 0.6728232189973615, 0.7328042328042328, 0.708994708994709]","[0.7131011608623549, 0.7987987987987988, 0.790560471976401, 0.7375201288244766, 0.6966666666666668, 0.782608695652174, 0.8039772727272727, 0.7798165137614679, 0.8183161004431315, 0.7952522255192878]"
1DCNN,8,5,30,100,100,1,100,64,LML (4 clients),0.6262730207820414,0.8272702771004206,0.9024659961465052,0.6635007887646409,0.7566792602293926,0.0433704438757205,0.043197573506265,0.064524117412094,0.0933500765287995,0.0439431576386802,"[0.5973675939765631, 0.6904856597365652, 0.6235731865314863, 0.693144551324438, 0.6360422154937502, 0.6392227513591775, 0.5998755479455884, 0.6118184219190373, 0.5012207912723586, 0.6328859238260002, 0.610393374147768, 0.6442193260013449, 0.6104489866798065, 0.6649859299249056, 0.6388781970704733, 0.5607137861750752, 0.6244956219196302, 0.6045121313839643, 0.6791541844905774, 0.6620222344623142]","[0.7931190513929459, 0.8681656590358444, 0.8053091200024153, 0.8578300840069741, 0.8365622806421665, 0.8937126855814445, 0.7979820966268897, 0.7951550694774661, 0.7336869435308008, 0.8262479518319056, 0.8002557951109023, 0.8490308098697605, 0.8026089294104891, 0.8516343176588235, 0.8160869296755461, 0.7654919067240153, 0.8989340979923172, 0.7959067188519244, 0.8869410016670292, 0.8707440929187505]","[0.9449152542372882, 0.8924050632911392, 0.9547325102880658, 0.9222972972972973, 0.8865979381443299, 0.7623762376237624, 0.934156378600823, 0.9655172413793104, 0.956989247311828, 0.9090909090909091, 0.9462809917355371, 0.867741935483871, 0.9390243902439024, 0.8940397350993378, 0.9488188976377953, 0.9665071770334929, 0.7319347319347319, 0.9493670886075949, 0.8328690807799443, 0.8436578171091446]","[0.58994708994709, 0.746031746031746, 0.6137566137566137, 0.7222222222222222, 0.6825396825396826, 0.8148148148148148, 0.6005291005291006, 0.5925925925925926, 0.46965699208443273, 0.6596306068601583, 0.604221635883905, 0.7097625329815304, 0.6094986807387863, 0.712401055408971, 0.6358839050131926, 0.5329815303430079, 0.8306878306878307, 0.5952380952380952, 0.791005291005291, 0.7566137566137566]","[0.7263843648208468, 0.8126801152737754, 0.7471819645732689, 0.8100890207715133, 0.7713004484304933, 0.7877237851662405, 0.7310789049919485, 0.7344262295081967, 0.6300884955752213, 0.764525993883792, 0.7375201288244767, 0.7808417997097242, 0.7392000000000001, 0.7929515418502204, 0.7614533965244865, 0.6870748299319727, 0.77819083023544, 0.7317073170731707, 0.8113975576662144, 0.797768479776848]"
1DCNN,8,5,30,100,100,1,100,64,LML (8 clients),0.5798412508159853,0.8010367551290521,0.9005520455944194,0.6114828077229133,0.7102815771897446,0.0908908793031537,0.0680743383997565,0.0823500327254812,0.1438137199775904,0.1021114667670437,"[0.6551483975415536, 0.5521620409937795, 0.6745179458726306, 0.5096699141821456, 0.43122160571798596, 0.6420549572451439, 0.5094357924386254, 0.6235532534717364, 0.46209646739066695, 0.6154891845098992, 0.518249985653339, 0.6344922679502162, 0.5475286955359912, 0.6384756454532647, 0.6706209985827317, 0.461824880497433, 0.2307283207132247, 0.6289939591829644, 0.5795451114541882, 0.6482186163526652, 0.48938777455213966, 0.596184614261044, 0.6158572337987189, 0.6256016177682707, 0.577155630621677, 0.5842902317073949, 0.6470438192026394, 0.6857184708272034, 0.5512018980695346, 0.56541217725751, 0.5724086619950941, 0.6773348662237344, 0.6438690741385358, 0.6504318031663348, 0.5330860349019187, 0.4259418035085953, 0.6904700642366634, 0.6913701968562941, 0.539407630640764, 0.5974483881651579]","[0.8483243891945748, 0.7679867762606707, 0.8922733208039912, 0.7335563707175692, 0.6875453811259803, 0.8984330774630347, 0.7359165666583641, 0.8064892179728127, 0.7200824219369155, 0.8177195842673732, 0.8890696586131679, 0.8742216334941013, 0.7677014695559631, 0.8262267056132961, 0.8874102755700473, 0.7082814422329401, 0.5750551951181311, 0.8283156980036386, 0.7831053993325382, 0.8493161979976146, 0.7259140703124058, 0.7888105263792002, 0.8377632498403633, 0.8315600113251648, 0.7806095709690244, 0.7857439217599788, 0.8341635191142275, 0.8611545342827195, 0.7602148618691341, 0.777542966349803, 0.7779710485415837, 0.8477842134432115, 0.8335915416394868, 0.8687078712763644, 0.7538640646517359, 0.6919801406102776, 0.8529662245415671, 0.8612266253533377, 0.8773918243096326, 0.7954786366601436]","[0.8870431893687708, 0.9400921658986175, 0.8150134048257373, 0.9779005524861878, 0.9861111111111112, 0.7572815533980582, 0.9675675675675676, 0.9510204081632653, 0.9180327868852459, 0.9033457249070632, 0.5992438563327032, 0.7950819672131147, 0.9315068493150684, 0.9188191881918819, 0.819672131147541, 0.9693251533742331, 0.9827586206896551, 0.896797153024911, 0.9432314410480349, 0.8733766233766234, 0.9608938547486033, 0.9565217391304348, 0.8501628664495114, 0.8823529411764706, 0.9469026548672567, 0.9437229437229437, 0.9110320284697508, 0.9022801302931596, 0.9658536585365853, 0.933920704845815, 0.9464285714285714, 0.9236111111111112, 0.9074733096085409, 0.8309037900874635, 0.9507389162561576, 0.948051948051948, 0.9307958477508651, 0.9108910891089109, 0.6488222698072805, 0.9375]","[0.7063492063492064, 0.5396825396825397, 0.8042328042328042, 0.46825396825396826, 0.37566137566137564, 0.8253968253968254, 0.47354497354497355, 0.6164021164021164, 0.4444444444444444, 0.6428571428571429, 0.8386243386243386, 0.7698412698412699, 0.5396825396825397, 0.6587301587301587, 0.7936507936507936, 0.41798941798941797, 0.1503957783641161, 0.6649076517150396, 0.5699208443271768, 0.7097625329815304, 0.45382585751978893, 0.5804749340369393, 0.6886543535620053, 0.6728232189973615, 0.5646437994722955, 0.575197889182058, 0.6754617414248021, 0.7308707124010554, 0.5224274406332454, 0.5593667546174143, 0.5593667546174143, 0.7018469656992085, 0.6746031746031746, 0.753968253968254, 0.5105820105820106, 0.3862433862433862, 0.7116402116402116, 0.7301587301587301, 0.8015873015873016, 0.5952380952380952]","[0.7864506627393226, 0.6857142857142857, 0.8095872170439413, 0.6332737030411449, 0.5440613026819923, 0.7898734177215191, 0.6358792184724689, 0.7479935794542536, 0.5989304812834225, 0.7511591962905719, 0.6990077177508268, 0.782258064516129, 0.6834170854271356, 0.7673343605546994, 0.8064516129032259, 0.5841035120147874, 0.26086956521739135, 0.7636363636363636, 0.7105263157894737, 0.7831149927219797, 0.6164874551971327, 0.722495894909688, 0.7609329446064139, 0.7634730538922156, 0.7074380165289256, 0.7147540983606557, 0.7757575757575756, 0.8075801749271136, 0.678082191780822, 0.6996699669966997, 0.703150912106136, 0.7976011994002999, 0.7738998482549317, 0.7905686546463244, 0.6643717728055077, 0.5488721804511277, 0.8065967016491754, 0.8105726872246696, 0.7171597633136095, 0.7281553398058253]"
1DCNN,8,5,30,100,100,1,100,64,FL (2 clients),0.6951603575300951,0.8653049623671499,0.906777872710592,0.7388853987798579,0.8138296891063538,0.0123472054382506,0.0104935859491591,0.017314203961342,0.0225033948302692,0.0098596151755017,"[0.7003854758035817, 0.6719400452846839, 0.7037257779585289, 0.6936320116748708, 0.7061184769288104]","[0.8629784359456257, 0.8471054200726098, 0.8658257882435151, 0.8779118625076806, 0.8727033050663188]","[0.920265780730897, 0.916955017301038, 0.9180327868852459, 0.8738738738738738, 0.9047619047619048]","[0.7328042328042328, 0.701058201058201, 0.7387862796833773, 0.7678100263852242, 0.753968253968254]","[0.8159057437407953, 0.7946026986506746, 0.8187134502923977, 0.8174157303370787, 0.8225108225108226]"
1DCNN,8,5,30,100,100,1,100,64,FL (4 clients),0.6593016942545589,0.8570808135633439,0.8778508405242142,0.7262609763929024,0.788269149700606,0.0267554242073029,0.0370111623557681,0.0636366964860604,0.0814957905929571,0.02778645101813,"[0.6497452500285362, 0.6880208567531513, 0.685976874170854, 0.6151574533724391, 0.6576080369478141]","[0.8233996784638724, 0.88647661315279, 0.8716009445669329, 0.8040708846881361, 0.8998559469449879]","[0.9461538461538461, 0.8465909090909091, 0.8773006134969326, 0.943089430894309, 0.7761194029850746]","[0.6507936507936508, 0.7883597883597884, 0.7546174142480211, 0.6121372031662269, 0.8253968253968254]","[0.7711598746081505, 0.8164383561643834, 0.8113475177304964, 0.7424, 0.8]"
1DCNN,8,5,30,100,100,1,100,64,FL (8 clients),0.6759396227468176,0.8687141748870747,0.8720230594569911,0.7499839454984574,0.8033383427242162,0.012588181527977,0.0221882804602224,0.0512395338858502,0.0503390938333594,0.0105945528457945,"[0.6738379351442658, 0.6916803860670421, 0.6819401283142975, 0.6536446526139283, 0.6785950115945545]","[0.8437077795137709, 0.9038927760040455, 0.871315556439079, 0.8783022945506681, 0.8463524679278104]","[0.9290780141843972, 0.8151041666666666, 0.8719512195121951, 0.814404432132964, 0.9295774647887324]","[0.6931216931216931, 0.828042328042328, 0.7546174142480211, 0.7757255936675461, 0.6984126984126984]","[0.793939393939394, 0.8215223097112861, 0.8090523338048091, 0.7945945945945947, 0.7975830815709971]"
RNN,24,5,30,100,100,1,100,64,CML,0.7050298904684034,0.8754743839391346,0.8984413642186606,0.7605938769527161,0.8212042675105428,0.0318790771706098,0.0278992649650849,0.0344744711720807,0.0592383142458295,0.0268882906498307,"[0.7036165174008262, 0.7239892486644781, 0.6460613106111779, 0.711871908251529, 0.739610467414005]","[0.8806799055015888, 0.8750258512027413, 0.8235744147660872, 0.9045098101227697, 0.893581938102486]","[0.8821752265861027, 0.9255663430420712, 0.9391634980988594, 0.8413978494623656, 0.9039039039039038]","[0.7724867724867724, 0.7566137566137566, 0.6517150395778364, 0.8258575197889182, 0.7962962962962963]","[0.8236953455571228, 0.8326055312954876, 0.7694704049844238, 0.8335552596537951, 0.8466947960618847]"
RNN,24,5,30,100,100,1,100,64,LML (2 clients),0.6834427835119233,0.8698119194364446,0.8817080929870478,0.7513234493445575,0.8065636788932575,0.036632498143363,0.0336861865313898,0.0549350775045711,0.0727624899886476,0.0314718527121488,"[0.6520202641254461, 0.6599476945196513, 0.6979106678910112, 0.7041695441039786, 0.6081884634285091, 0.6587284467884184, 0.7313241912140267, 0.6832868398630852, 0.7129120870082692, 0.7259396361768378]","[0.8434613439606307, 0.8393115654884555, 0.9100785725607409, 0.8737419710315574, 0.7930536981482151, 0.8888913988988084, 0.890926765942579, 0.8988396977144854, 0.8929069725302602, 0.8669072080887149]","[0.8945578231292517, 0.9184397163120568, 0.8112244897959183, 0.89937106918239, 0.9653679653679653, 0.7994722955145118, 0.8982035928143712, 0.8136482939632546, 0.867816091954023, 0.9489795918367347]","[0.6957671957671958, 0.6851851851851852, 0.8412698412698413, 0.7566137566137566, 0.5883905013192612, 0.7994722955145118, 0.7915567282321899, 0.8179419525065963, 0.798941798941799, 0.7380952380952381]","[0.7827380952380952, 0.7848484848484848, 0.8259740259740259, 0.8218390804597702, 0.7311475409836066, 0.7994722955145118, 0.8415147265077139, 0.8157894736842105, 0.8319559228650137, 0.8303571428571429]"
RNN,24,5,30,100,100,1,100,64,LML (4 clients),0.6673597153043521,0.8636353691604619,0.8720150398829739,0.7399833870810124,0.7959916711586579,0.0321810826282165,0.0284978410502453,0.062340144524087,0.0633403801293787,0.0262634048754815,"[0.6495151574830279, 0.6693029765088178, 0.7052625044544424, 0.708034570811973, 0.6818723026207838, 0.663793392487161, 0.7148236221028809, 0.625931564813727, 0.6127658365910554, 0.6833627592810649, 0.6104127056423753, 0.6297490837573998, 0.6787116263789925, 0.6993073412989177, 0.6752688759647925, 0.678869227222646, 0.7032063875461976, 0.6166912813204102, 0.6704343039327206, 0.669878785867654]","[0.8935311610775234, 0.8434224728090635, 0.8668040365615257, 0.8821453101766938, 0.8664149476560318, 0.8970325838371487, 0.8849334661745504, 0.8089920672659617, 0.8003984891748291, 0.8598352730689992, 0.8014323622606956, 0.8863229057481234, 0.8791234442958519, 0.8655404001156612, 0.8685343399477115, 0.858373317791352, 0.8678403819670942, 0.8970405704138581, 0.867917391461912, 0.8770724614046532]","[0.7772151898734178, 0.9225352112676056, 0.9180327868852459, 0.8851963746223565, 0.8836477987421384, 0.7902813299232737, 0.8885542168674698, 0.9475806451612904, 0.950207468879668, 0.9019607843137255, 0.9426229508196722, 0.7632241813602015, 0.8492753623188406, 0.9120521172638436, 0.8685015290519877, 0.8986928104575164, 0.9123376623376623, 0.7245370370370371, 0.8628048780487805, 0.8410404624277457]","[0.8121693121693122, 0.6931216931216931, 0.7407407407407407, 0.7751322751322751, 0.7433862433862434, 0.8174603174603174, 0.7804232804232805, 0.6216931216931217, 0.604221635883905, 0.7282321899736148, 0.6068601583113457, 0.7994722955145118, 0.7730870712401056, 0.7387862796833773, 0.7493403693931399, 0.7255936675461742, 0.7433862433862434, 0.828042328042328, 0.7486772486772487, 0.7698412698412699]","[0.7943078913324709, 0.7915407854984894, 0.8199121522693997, 0.8265162200282087, 0.8074712643678161, 0.8036410923276983, 0.8309859154929579, 0.7507987220447285, 0.7387096774193548, 0.8058394160583943, 0.7383627608346709, 0.7809278350515464, 0.8093922651933702, 0.8163265306122449, 0.8045325779036827, 0.8029197080291971, 0.8192419825072885, 0.7728395061728396, 0.801699716713881, 0.803867403314917]"
RNN,24,5,30,100,100,1,100,64,LML (8 clients),0.6136736171519572,0.830229905897308,0.8714900053234886,0.6807190671636582,0.7446492874220392,0.0964780192353712,0.04985379070201,0.1366055386786042,0.1148239258633374,0.0917580897664392,"[0.6069494590079274, 0.6624621688137418, 0.6898189969158773, 0.5884368559171981, 0.5072832435753429, 0.6097600723218676, 0.6164257434500588, 0.6369629574152035, 0.6804274192911175, 0.6789660531962085, 0.6374640643359015, 0.7300654565183213, 0.6782071119070869, 0.6758528754720508, 0.21734903051703205, 0.518835070619186, 0.44896080885231454, 0.6203477769683384, 0.4419863394273126, 0.37659486197444947, 0.6032814248937719, 0.5985941068257615, 0.6510908297853218, 0.635903118894616, 0.6707367003524242, 0.6698740592240252, 0.6199090548952644, 0.6403217828989551, 0.6416243579143559, 0.5985520980345547, 0.6666254948284122, 0.7028569390659645, 0.6048014831091497, 0.6453348518611814, 0.6660233651843279, 0.609549861038497, 0.6715842719147095, 0.6852922609715749, 0.7005101348998528, 0.6413221229890306]","[0.8007702526247462, 0.8418144147816046, 0.8739234955354784, 0.7772071643683627, 0.7322336193948177, 0.8079934937994853, 0.8013408660341613, 0.8308044441425325, 0.8686324902444732, 0.8766078693325483, 0.8539784434934222, 0.8975903659926485, 0.8591917064812927, 0.872924922069002, 0.7943206605831428, 0.7435677678901644, 0.704663196828954, 0.8265683545981374, 0.6971757117384128, 0.8680772671413597, 0.7939448771701545, 0.7960126233418874, 0.8309192057927013, 0.872311779376152, 0.8773761008903507, 0.8391201612028771, 0.8031797056661969, 0.8544855634269466, 0.8256421609378201, 0.7948360561920941, 0.88047772014795, 0.8739190642281419, 0.8029870624048707, 0.8728573240559543, 0.884762085960716, 0.8056325650503733, 0.8931651808364138, 0.8631586576792056, 0.8839331013988548, 0.8310887330579111]","[0.9385245901639344, 0.9157894736842105, 0.8776758409785933, 0.9813084112149533, 0.9777777777777777, 0.9215686274509803, 0.9541666666666667, 0.9035714285714286, 0.8761609907120743, 0.855457227138643, 0.8452012383900929, 0.8815028901734104, 0.8957654723127035, 0.8592814371257484, 0.22584772872680742, 0.9585492227979274, 0.9512195121951219, 0.8869257950530035, 0.967741935483871, 0.4199743918053777, 0.9531914893617022, 0.9377593360995851, 0.9267399267399268, 0.8011049723756906, 0.8414985590778098, 0.9350180505415162, 0.9545454545454546, 0.848297213622291, 0.9256505576208178, 0.9414225941422594, 0.8286516853932584, 0.896875, 0.927710843373494, 0.8140845070422535, 0.8186813186813187, 0.9282868525896414, 0.8090185676392573, 0.896774193548387, 0.8702064896755162, 0.9100719424460432]","[0.6058201058201058, 0.6904761904761905, 0.7592592592592593, 0.5555555555555556, 0.4656084656084656, 0.6216931216931217, 0.6058201058201058, 0.6693121693121693, 0.7486772486772487, 0.7671957671957672, 0.7222222222222222, 0.8068783068783069, 0.7275132275132276, 0.7592592592592593, 0.9338624338624338, 0.4894179894179894, 0.41160949868073876, 0.662269129287599, 0.39577836411609496, 0.8654353562005277, 0.5910290237467019, 0.5963060686015831, 0.6675461741424802, 0.7651715039577837, 0.7704485488126649, 0.683377308707124, 0.6094986807387863, 0.7229551451187335, 0.6569920844327177, 0.5936675461741425, 0.7783641160949868, 0.7572559366754618, 0.6111111111111112, 0.7645502645502645, 0.7883597883597884, 0.6164021164021164, 0.8068783068783069, 0.7354497354497355, 0.7804232804232805, 0.6693121693121693]","[0.7363344051446945, 0.7873303167420815, 0.8141843971631206, 0.7094594594594595, 0.6308243727598565, 0.7424960505529226, 0.7411003236245954, 0.7689969604863222, 0.8074179743223967, 0.8089260808926081, 0.7788873038516405, 0.8425414364640884, 0.8029197080291971, 0.8061797752808989, 0.36373003606388465, 0.647985989492119, 0.574585635359116, 0.7583081570996979, 0.5617977528089887, 0.5655172413793104, 0.729641693811075, 0.7290322580645161, 0.7760736196319019, 0.7827260458839406, 0.8044077134986226, 0.7896341463414634, 0.7439613526570048, 0.7806267806267807, 0.7685185185185185, 0.7281553398058254, 0.802721088435374, 0.8211731044349071, 0.736842105263158, 0.7885402455661665, 0.8032345013477089, 0.7408585055643879, 0.8079470198675497, 0.8081395348837208, 0.8228730822873082, 0.771341463414634]"
RNN,24,5,30,100,100,1,100,64,FL (2 clients),0.6874427905062894,0.8740834915811637,0.8777863494462865,0.76060783738884,0.8104029909186773,0.0233392975300678,0.028205166538948,0.0613538891466898,0.0637942625101199,0.018318666669537,"[0.6779760595206655, 0.6773813470031163, 0.6879985658642782, 0.6626326524069696, 0.7312253277364176]","[0.8580116085108952, 0.916199458068217, 0.8844004891507331, 0.831632676112336, 0.880173226063637]","[0.898360655737705, 0.7719714964370546, 0.8510028653295129, 0.9440298507462687, 0.9235668789808917]","[0.7248677248677249, 0.8597883597883598, 0.783641160949868, 0.6675461741424802, 0.7671957671957672]","[0.802342606149341, 0.8135168961201502, 0.8159340659340659, 0.7820710973724885, 0.838150289017341]"
RNN,24,5,30,100,100,1,100,64,FL (4 clients),0.671731932501193,0.8910319668566933,0.8175286836450647,0.8050076084376876,0.8027687847180086,0.0640771100990144,0.0184175916039297,0.1113341075811328,0.0538485736294309,0.0436666056991708,"[0.7061123072859212, 0.7180899848338217, 0.6866161068781652, 0.7026763344098907, 0.545164929098166]","[0.8727045264135136, 0.91282785740703, 0.8739540788665198, 0.8820123402127685, 0.9136610313836342]","[0.9047619047619048, 0.8328981723237598, 0.8727272727272727, 0.8776119402985074, 0.599644128113879]","[0.753968253968254, 0.843915343915344, 0.7598944591029023, 0.7757255936675461, 0.8915343915343915]","[0.8225108225108226, 0.8383705650459921, 0.8124118476727785, 0.8235294117647057, 0.7170212765957447]"
RNN,24,5,30,100,100,1,100,64,FL (8 clients),0.6840491220835097,0.8981744033852476,0.8191888096880232,0.8176920606999761,0.813324541491129,0.0431029180789553,0.0182635456599268,0.0828001891908683,0.0479230097614556,0.0278258990514557,"[0.7000841950534242, 0.6024913111100938, 0.6947605287371578, 0.6919146702561245, 0.7309949052607476]","[0.9034259447954169, 0.9192985832786117, 0.864078444838014, 0.9029401754195733, 0.901128868594622]","[0.8275862068965517, 0.6673306772908366, 0.9087947882736156, 0.8172323759791122, 0.875]","[0.8253968253968254, 0.8862433862433863, 0.7361477572559367, 0.8258575197889182, 0.8148148148148148]","[0.8264900662251655, 0.7613636363636364, 0.8134110787172012, 0.8215223097112861, 0.843835616438356]"
GRU,24,5,30,100,100,1,100,64,CML,0.7249225163883117,0.8895999926100098,0.8935162241587002,0.7896441484831986,0.8367193359973722,0.0238037016812443,0.0211208556536995,0.0326944648496165,0.0453651899768697,0.0180351427998202,"[0.6885311417889322, 0.7556611883508105, 0.7291882976128268, 0.7091125788922998, 0.7421193752966897]","[0.8563646793318691, 0.9109605325725155, 0.8732782586956782, 0.902013981759256, 0.9053825106907298]","[0.918918918918919, 0.8873239436619719, 0.9375, 0.8428184281842819, 0.8810198300283286]","[0.7195767195767195, 0.8333333333333334, 0.7519788918205804, 0.820580474934037, 0.8227513227513228]","[0.8071216617210683, 0.859481582537517, 0.8345534407027818, 0.8315508021390375, 0.850889192886457]"
GRU,24,5,30,100,100,1,100,64,LML (2 clients),0.6885967605991542,0.8726749224004985,0.8813714419038134,0.7571637977970431,0.8110700692859385,0.0330265909610073,0.0243288034548356,0.0593791884784801,0.0540811021057473,0.0236084238913076,"[0.6969068226370446, 0.7050058631284574, 0.6889297730595727, 0.7122426044272403, 0.6436380120006031, 0.6199207875363332, 0.6906598911394667, 0.6780676589575719, 0.710079168562987, 0.740517024542266]","[0.8905875204733978, 0.8644438406207307, 0.8703832016242857, 0.8695921925593824, 0.8175488849531932, 0.8887110546860881, 0.8742394669943736, 0.8536670491921784, 0.9144718960643619, 0.8831041168369935]","[0.8502824858757062, 0.9235880398671097, 0.8847352024922118, 0.9215686274509803, 0.952755905511811, 0.7445255474452555, 0.8780487804878049, 0.9093959731543624, 0.8188775510204082, 0.9299363057324841]","[0.7962962962962963, 0.7354497354497355, 0.7513227513227513, 0.746031746031746, 0.6385224274406333, 0.8073878627968337, 0.7598944591029023, 0.7150395778364116, 0.8492063492063492, 0.7724867724867724]","[0.8224043715846994, 0.8188512518409427, 0.8125894134477825, 0.8245614035087719, 0.7646129541864138, 0.7746835443037974, 0.8147100424328146, 0.8005908419497785, 0.8337662337662337, 0.8439306358381504]"
GRU,24,5,30,100,100,1,100,64,LML (4 clients),0.6809342399614479,0.8673617183789485,0.883505791890887,0.746579693149614,0.8047231459040208,0.0309215611514316,0.0240876357380768,0.0680167408295315,0.0566388090130756,0.0226749252709828,"[0.6975585548898042, 0.6975158747308792, 0.7071744824420833, 0.6949995640615279, 0.7150397761046785, 0.5805518874416197, 0.7130158912127214, 0.6930293231578618, 0.6677604571335779, 0.65559688507447, 0.6662737098709951, 0.6762669562268926, 0.7076705680282454, 0.6725774253486635, 0.6795035864316255, 0.634139157907489, 0.7102238606169793, 0.6835448128098556, 0.6695779462394609, 0.6966640794995257]","[0.8721339130040984, 0.8557551947708868, 0.863406396002687, 0.890444867121044, 0.8744552377933263, 0.9197005034380213, 0.87549268241137, 0.8566499860365766, 0.8413306014385369, 0.8217920567222082, 0.8701740039276635, 0.8823677576173781, 0.8858274297900025, 0.8820823694895241, 0.8860401531306852, 0.8146249743978987, 0.8904041639486845, 0.8513580850909617, 0.8457816916721026, 0.8674122997753134]","[0.8934169278996865, 0.9344827586206896, 0.9295302013422819, 0.847887323943662, 0.9137380191693291, 0.6377358490566037, 0.9082278481012658, 0.9251700680272109, 0.925531914893617, 0.9607843137254902, 0.8511904761904762, 0.8385269121813032, 0.8761061946902655, 0.8338028169014085, 0.835195530726257, 0.9448818897637795, 0.8695652173913043, 0.9241379310344827, 0.9166666666666666, 0.9035369774919614]","[0.753968253968254, 0.716931216931217, 0.7328042328042328, 0.7962962962962963, 0.7566137566137566, 0.8941798941798942, 0.7592592592592593, 0.7195767195767195, 0.6886543535620053, 0.6464379947229552, 0.7546174142480211, 0.7810026385224275, 0.783641160949868, 0.7810026385224275, 0.7889182058047494, 0.633245382585752, 0.7936507936507936, 0.708994708994709, 0.6984126984126984, 0.7433862433862434]","[0.8177905308464848, 0.811377245508982, 0.8195266272189349, 0.8212824010914052, 0.8277858176555717, 0.7444933920704846, 0.8270893371757926, 0.8095238095238094, 0.789712556732224, 0.7728706624605679, 0.8, 0.8087431693989071, 0.8272980501392757, 0.8065395095367847, 0.8113975576662144, 0.7582938388625592, 0.8298755186721991, 0.8023952095808382, 0.7927927927927927, 0.8156748911465892]"
GRU,24,5,30,100,100,1,100,64,LML (8 clients),0.6170748387260013,0.8476300670601293,0.8377053714327296,0.719635178902989,0.7526598728841064,0.0891961244261227,0.047645284433233,0.1496511890176841,0.1135090943254578,0.079342203927329,"[0.6362504472559046, 0.6730322917583513, 0.5276404252166985, 0.5289246725673987, 0.6069281794809022, 0.6555997503052304, 0.6616933844889658, 0.6811648232636892, 0.6693606011255968, 0.6237610676388711, 0.5380353508663928, 0.6605405249247591, 0.6962728563387411, 0.6471404342602257, 0.24583805883321808, 0.6833373320625445, 0.6494039981573914, 0.6416243579143559, 0.5725243847707165, 0.42004287723274525, 0.5582607839164904, 0.6880138782338547, 0.6803966121908287, 0.6131812131454323, 0.7242639910015976, 0.6934995974622304, 0.6770509641717749, 0.6661761299439101, 0.5178041255468141, 0.6423031974463447, 0.6879999609826757, 0.6058106521808558, 0.6292742076252176, 0.6881348482683092, 0.6947325539258912, 0.49512010680736807, 0.52697161763062, 0.6323612971251144, 0.6568932907063277, 0.5856287022656961]","[0.8260840522609424, 0.8541860078949951, 0.902802874200877, 0.742958283329182, 0.7948697627727584, 0.8873064933692608, 0.8323736310184241, 0.8500362294228201, 0.8643789295715116, 0.910921284031127, 0.9043720610767687, 0.9124127286038841, 0.8650533251817133, 0.9066937632558174, 0.8208541841209459, 0.8489987848047762, 0.8354827803279479, 0.8256421609378201, 0.7732647799424104, 0.8781385164034168, 0.7653492126600885, 0.8717436386308598, 0.8654327206901122, 0.894628905073433, 0.886968982301418, 0.8499596390404935, 0.8442545119938314, 0.8872517349188564, 0.7452749063264298, 0.8419714069710004, 0.8786603474656932, 0.7917344369344949, 0.8337727404508226, 0.8668415235196056, 0.868449662970211, 0.7362402152641879, 0.8841210951656157, 0.8941753642096107, 0.871496067985794, 0.7900449373052114]","[0.9154411764705882, 0.9003322259136213, 0.591726618705036, 0.983957219251337, 0.9572649572649573, 0.7984084880636605, 0.9405204460966543, 0.9238754325259516, 0.8695652173913043, 0.7096069868995634, 0.6036697247706422, 0.7564402810304449, 0.9087947882736156, 0.7488262910798122, 0.25635439360929557, 0.9300699300699301, 0.9113475177304965, 0.9256505576208178, 0.9629629629629629, 0.47246376811594204, 0.9619047619047619, 0.88, 0.8836477987421384, 0.7238979118329466, 0.8972809667673716, 0.9434628975265018, 0.9326241134751773, 0.8135135135135135, 0.949238578680203, 0.8825503355704698, 0.863905325443787, 0.9652173913043478, 0.8827586206896552, 0.8920634920634921, 0.8980891719745223, 0.9326424870466321, 0.6195219123505976, 0.7518248175182481, 0.8343023255813954, 0.9324894514767933]","[0.6587301587301587, 0.716931216931217, 0.8703703703703703, 0.48677248677248675, 0.5925925925925926, 0.7962962962962963, 0.6693121693121693, 0.7063492063492064, 0.7407407407407407, 0.8597883597883598, 0.8703703703703703, 0.8544973544973545, 0.7380952380952381, 0.843915343915344, 0.9338624338624338, 0.7037037037037037, 0.6781002638522428, 0.6569920844327177, 0.5488126649076517, 0.8601583113456465, 0.5329815303430079, 0.7546174142480211, 0.741424802110818, 0.8232189973614775, 0.783641160949868, 0.7044854881266491, 0.6939313984168866, 0.7941952506596306, 0.49340369393139843, 0.6939313984168866, 0.7704485488126649, 0.5857519788918206, 0.6772486772486772, 0.7433862433862434, 0.746031746031746, 0.47619047619047616, 0.8227513227513228, 0.8174603174603174, 0.7592592592592593, 0.5846560846560847]","[0.7661538461538462, 0.7982326951399117, 0.7044967880085654, 0.6513274336283185, 0.7320261437908495, 0.7973509933774835, 0.7820710973724885, 0.800599700149925, 0.7999999999999999, 0.777511961722488, 0.7128927410617552, 0.8024844720496894, 0.8145985401459854, 0.7935323383084577, 0.40227920227920233, 0.8012048192771084, 0.7776096822995462, 0.7685185185185185, 0.6991596638655461, 0.6099158091674461, 0.6859083191850595, 0.8124999999999999, 0.8063127690100431, 0.7703703703703704, 0.836619718309859, 0.8066465256797584, 0.7957639939485628, 0.8037383177570094, 0.6493055555555556, 0.776957163958641, 0.8145048814504882, 0.729064039408867, 0.7664670658682635, 0.810966810966811, 0.815028901734104, 0.6304728546409808, 0.7068181818181818, 0.7832699619771863, 0.7950138504155125, 0.71869918699187]"
GRU,24,5,30,100,100,1,100,64,FL (2 clients),0.706543762845708,0.884939939191919,0.8787698945013709,0.7822074241599307,0.8250390441509559,0.0206768474733656,0.0180203035406525,0.0547322521494464,0.0418232223666835,0.0126595078706725,"[0.7004266324379639, 0.7365547865116777, 0.7113351992260128, 0.6726409682919894, 0.7117612277608966]","[0.8758168602676448, 0.8991984240201074, 0.8918529596028962, 0.9035809809520366, 0.8542504711169095]","[0.8888888888888888, 0.8869565217391304, 0.867816091954023, 0.7894736842105263, 0.9607142857142857]","[0.7619047619047619, 0.8095238095238095, 0.7968337730870713, 0.8311345646437994, 0.7116402116402116]","[0.8205128205128205, 0.8464730290456431, 0.8308115543328749, 0.8097686375321337, 0.817629179331307]"
GRU,24,5,30,100,100,1,100,64,FL (4 clients),0.6461826823766876,0.8949184619661212,0.7740596282740775,0.8213427147464086,0.7849867394846719,0.0832772184109215,0.021374182636813,0.1343727609489773,0.061380973599146,0.0592432247782912,"[0.7450742211215093, 0.6881787236529836, 0.6296141573527073, 0.6710005711249292, 0.49704573863130846]","[0.909067167840349, 0.8528243854206764, 0.8995855471620823, 0.9034382868881097, 0.9096769225193883]","[0.8770949720670391, 0.9275862068965517, 0.7377049180327869, 0.7875, 0.5404120443740095]","[0.8306878306878307, 0.7116402116402116, 0.8311345646437994, 0.8311345646437994, 0.9021164021164021]","[0.8532608695652174, 0.8053892215568862, 0.7816377171215881, 0.8087291399229781, 0.6759167492566898]"
GRU,24,5,30,100,100,1,100,64,FL (8 clients),0.6526742331988844,0.9083952273499472,0.7551254962715552,0.8488643185213107,0.7941998968824179,0.0537143337337823,0.011081888446672,0.0881804609784477,0.036990300075688,0.0363995988643305,"[0.7112951519694043, 0.6033929873468522, 0.6946355639094816, 0.6793899665479116, 0.5746574962207721]","[0.8997041263803033, 0.9258085576915819, 0.9088230111685403, 0.8939907350513849, 0.9136497064579258]","[0.850828729281768, 0.6583011583011583, 0.8091603053435115, 0.8181818181818182, 0.6391554702495201]","[0.8148148148148148, 0.9021164021164021, 0.8390501319261213, 0.8073878627968337, 0.8809523809523809]","[0.8324324324324326, 0.7611607142857143, 0.8238341968911918, 0.8127490039840638, 0.7408231368186874]"
GRU,16,5,30,100,100,1,100,64,CML,0.7149541456829527,0.8801240758705461,0.9008440803860246,0.7695508927698902,0.8283456284250859,0.0375946503217544,0.0270078433161286,0.0217848512553695,0.0559969744622845,0.0290591468524779,"[0.6482493327508405, 0.7585182644581346, 0.7080962213323772, 0.7194074967410019, 0.7404994131324091]","[0.8338779068450966, 0.9041652514548377, 0.8649346092215756, 0.8993404446934373, 0.8983021671377835]","[0.9139784946236559, 0.906158357771261, 0.9269102990033222, 0.8627450980392157, 0.8944281524926686]","[0.6746031746031746, 0.8174603174603174, 0.7361477572559367, 0.8126649076517151, 0.8068783068783069]","[0.7762557077625571, 0.8595271210013908, 0.8205882352941176, 0.8369565217391305, 0.8484005563282336]"
GRU,16,5,30,100,100,1,100,64,LML (2 clients),0.6944262424225769,0.8726188762283886,0.8909128546542359,0.7560811659756251,0.813881818661249,0.0317299339551338,0.027869940829009,0.0595048893030426,0.0613482790479688,0.0246098716969795,"[0.7159610403236465, 0.6473860511176132, 0.7295790946059761, 0.6876320877737307, 0.6650054071387095, 0.6409236162829784, 0.7179074040973134, 0.7150918853533155, 0.7318517631602018, 0.6929240743722853]","[0.8965917925261722, 0.8232570251115187, 0.8847519416706292, 0.9024273713289405, 0.8329519373260563, 0.8929192118167251, 0.873741355525837, 0.8828685045963303, 0.8965513336232515, 0.8401282887584257]","[0.8640226628895185, 0.9425287356321839, 0.9102167182662538, 0.8125, 0.9442379182156134, 0.7661691542288557, 0.9196141479099679, 0.8936170212765957, 0.8862973760932945, 0.9699248120300752]","[0.8068783068783069, 0.6507936507936508, 0.7777777777777778, 0.8253968253968254, 0.6701846965699209, 0.8126649076517151, 0.7546174142480211, 0.7757255936675461, 0.8042328042328042, 0.6825396825396826]","[0.8344733242134063, 0.7699530516431926, 0.8388017118402283, 0.8188976377952756, 0.7839506172839507, 0.7887323943661972, 0.8289855072463769, 0.8305084745762712, 0.8432732316227461, 0.8012422360248447]"
GRU,16,5,30,100,100,1,100,64,LML (4 clients),0.6531925171993689,0.8541291209328197,0.8779445029873386,0.7223838142703578,0.7807487450121791,0.0580560518662382,0.0398860224026629,0.107596308746559,0.0927833114079618,0.0461683898048903,"[0.5456358670852991, 0.6449847701137861, 0.6427214753241531, 0.7196252880483891, 0.5858022411864408, 0.6195839462346326, 0.693144551324438, 0.6711702544605859, 0.6641056079417057, 0.6460131354936486, 0.6746819948038478, 0.6140122492478601, 0.6721143380355411, 0.6878545655516345, 0.6932159000685173, 0.7054303647158103, 0.7218627025749643, 0.4853443913778908, 0.6770173828026251, 0.6995293175956064]","[0.7522175425884413, 0.8207541758183698, 0.8229717184068112, 0.8759206424684314, 0.792405784631177, 0.9288431492425786, 0.8578300840069741, 0.8353044403686344, 0.8469280490596499, 0.8188681461669137, 0.842935250780111, 0.8837193979590606, 0.8357331538174237, 0.8935276382212263, 0.8674654522234673, 0.8589090794086819, 0.8760622780314562, 0.9015977205189534, 0.8901957853156485, 0.8803929296223817]","[0.9845360824742269, 0.9457364341085271, 0.935361216730038, 0.9169329073482428, 0.9253112033195021, 0.6745562130177515, 0.9222972972972973, 0.9479553903345725, 0.9047619047619048, 0.9529411764705882, 0.9323843416370107, 0.745679012345679, 0.9481481481481482, 0.8310626702997275, 0.8980891719745223, 0.9383561643835616, 0.9198717948717948, 0.5351437699680511, 0.8228882833787466, 0.8768768768768769]","[0.5052910052910053, 0.6455026455026455, 0.6507936507936508, 0.7592592592592593, 0.58994708994709, 0.9047619047619048, 0.7222222222222222, 0.6746031746031746, 0.7018469656992085, 0.6411609498680739, 0.6912928759894459, 0.7968337730870713, 0.6754617414248021, 0.8047493403693932, 0.7440633245382586, 0.7229551451187335, 0.7592592592592593, 0.8862433862433863, 0.798941798941799, 0.7724867724867724]","[0.6678321678321679, 0.7672955974842767, 0.7675507020280811, 0.8306801736613604, 0.7205169628432957, 0.7728813559322034, 0.8100890207715133, 0.7882534775888717, 0.7904903417533433, 0.7665615141955836, 0.7939393939393938, 0.7704081632653061, 0.7889060092449923, 0.8176943699731903, 0.8138528138528139, 0.8166915052160953, 0.8318840579710145, 0.6673306772908367, 0.810738255033557, 0.8213783403656822]"
GRU,16,5,30,100,100,1,100,64,LML (8 clients),0.6358074332162958,0.8420906339302225,0.8798622192720462,0.6986978403205317,0.7652991704047987,0.0719648858509689,0.0451552992448939,0.1094892643272343,0.1030044897309406,0.0636461227552668,"[0.6712502605987026, 0.6303323537066673, 0.5330381193324419, 0.6402888057278991, 0.5546641555263905, 0.6778571788689151, 0.5929328357090398, 0.6450068528680427, 0.6045019813263081, 0.6713764597034053, 0.6902568200636847, 0.6779060850106406, 0.681896700371882, 0.7118965033871516, 0.3443534524733241, 0.48320066938802897, 0.5463266472979836, 0.6746349037659106, 0.5557964507539386, 0.688742578997428, 0.6175703212042403, 0.6032684865693845, 0.6582336002499483, 0.6119088873489583, 0.6226967002870955, 0.6727276233335772, 0.6634136267433972, 0.6915192073912473, 0.5654699018429519, 0.6945864468129306, 0.6294208945116496, 0.6743929404088507, 0.6617016770197307, 0.6089675302274311, 0.6902467837085228, 0.6912042684711841, 0.724516517050104, 0.7115821014993667, 0.6911389179077015, 0.6714710811857786]","[0.838844734279827, 0.8442523530255341, 0.8995090158428247, 0.8204688691136622, 0.7622289397610368, 0.8993539086263765, 0.7822128629546604, 0.8219342737887674, 0.7959072073908022, 0.8564035504834364, 0.8923771030047778, 0.9027515491852154, 0.8559367192748076, 0.8893685513514329, 0.8734026975824408, 0.7213663021080996, 0.7599294737412802, 0.8580879296634981, 0.7687362200455415, 0.86600349694582, 0.8006838773026831, 0.795121444319948, 0.8569463771520826, 0.8757688160383611, 0.8150880712280575, 0.8463222581655644, 0.8422217804604764, 0.8938130263490802, 0.768130429151456, 0.8629018776882206, 0.8131630191202517, 0.8569113625137046, 0.8323729796332537, 0.8874574182793361, 0.8669842175835326, 0.8600465680945132, 0.8914030223961731, 0.8881867434949626, 0.8786420961078495, 0.8423842139595564]","[0.9381818181818182, 0.8576051779935275, 0.604089219330855, 0.9384615384615385, 0.9660194174757282, 0.8051948051948052, 0.9727272727272728, 0.9423076923076923, 0.9493670886075949, 0.8921568627450981, 0.8370165745856354, 0.798469387755102, 0.9096989966555183, 0.8742690058479532, 0.36642027455121434, 0.9655172413793104, 0.9565217391304348, 0.8928571428571429, 0.9447004608294931, 0.8949044585987261, 0.9581589958158996, 0.9493670886075949, 0.870253164556962, 0.7583547557840618, 0.9233716475095786, 0.9201388888888888, 0.916083916083916, 0.8356164383561644, 0.966824644549763, 0.9114754098360656, 0.9409448818897638, 0.8954248366013072, 0.9405204460966543, 0.7314148681055156, 0.8949044585987261, 0.9136212624584718, 0.8875739644970414, 0.8764705882352941, 0.8686567164179104, 0.9288256227758007]","[0.6825396825396826, 0.701058201058201, 0.8597883597883598, 0.6455026455026455, 0.5264550264550265, 0.8201058201058201, 0.5661375661375662, 0.6481481481481481, 0.5952380952380952, 0.7222222222222222, 0.8015873015873016, 0.828042328042328, 0.7195767195767195, 0.791005291005291, 0.917989417989418, 0.4444444444444444, 0.5224274406332454, 0.7255936675461742, 0.5408970976253298, 0.741424802110818, 0.604221635883905, 0.5936675461741425, 0.7255936675461742, 0.7783641160949868, 0.6358839050131926, 0.6992084432717678, 0.6912928759894459, 0.8047493403693932, 0.5382585751978892, 0.7335092348284961, 0.6306068601583114, 0.7229551451187335, 0.6693121693121693, 0.8068783068783069, 0.7433862433862434, 0.7275132275132276, 0.7936507936507936, 0.7883597883597884, 0.7698412698412699, 0.6904761904761905]","[0.7901990811638592, 0.7714701601164483, 0.7096069868995633, 0.7648902821316614, 0.6815068493150686, 0.8125819134993447, 0.7157190635451506, 0.768025078369906, 0.7317073170731707, 0.7982456140350878, 0.8189189189189189, 0.8129870129870129, 0.8035450516986706, 0.8305555555555555, 0.5237735849056604, 0.6086956521739131, 0.6757679180887373, 0.8005822416302766, 0.6879194630872483, 0.8109668109668109, 0.7411003236245955, 0.7305194805194806, 0.7913669064748202, 0.7682291666666666, 0.7531249999999999, 0.7946026986506747, 0.7879699248120301, 0.8198924731182796, 0.6915254237288136, 0.8128654970760233, 0.7551342812006319, 0.7999999999999999, 0.7820710973724885, 0.7672955974842768, 0.8121387283236994, 0.8100147275405007, 0.8379888268156425, 0.83008356545961, 0.8162692847124825, 0.7921092564491654]"
GRU,16,5,30,100,100,1,100,64,FL (2 clients),0.6877051592152521,0.8773979093153759,0.8717274044898359,0.7690622775055492,0.8104829689795527,0.032103214741021,0.0231666214958662,0.0891685698120792,0.0598312918907073,0.0170873342548633,"[0.6860298445042232, 0.6283120291618876, 0.6937964341144646, 0.7090952536160217, 0.7212922346796637]","[0.8667002543607394, 0.9222943036780412, 0.8558424747894603, 0.8731705792701292, 0.8689819344785098]","[0.8892405063291139, 0.6964656964656964, 0.9283276450511946, 0.9079365079365079, 0.9366666666666666]","[0.7433862433862434, 0.8862433862433863, 0.7176781002638523, 0.7546174142480211, 0.7433862433862434]","[0.8097982708933718, 0.779976717112922, 0.8095238095238096, 0.824207492795389, 0.8289085545722713]"
GRU,16,5,30,100,100,1,100,64,FL (4 clients),0.6818214678559124,0.8894107257585789,0.8341890833365119,0.7981125490360319,0.8102741320609168,0.0499417060590432,0.0122082857467606,0.0931305254878881,0.0392668880822009,0.0310585545403298,"[0.7166682191695753, 0.7143102806881912, 0.6811609855011583, 0.7116417906084838, 0.585326063312153]","[0.8838960215565065, 0.8825732702337552, 0.8941334291153119, 0.875666407633643, 0.9107845002536784]","[0.8936170212765957, 0.8932926829268293, 0.8203753351206434, 0.9056603773584906, 0.658]","[0.7777777777777778, 0.7751322751322751, 0.8073878627968337, 0.7598944591029023, 0.8703703703703703]","[0.8316831683168316, 0.830028328611898, 0.8138297872340425, 0.8263988522238164, 0.7494305239179955]"
GRU,16,5,30,100,100,1,100,64,FL (8 clients),0.6526425623367793,0.8838418459805,0.8127119763954775,0.790797280507043,0.7874007681788119,0.0464567472939866,0.0488886499108928,0.1050281554017671,0.1109664814235183,0.0396801473611741,"[0.7165892875878712, 0.6489930172649719, 0.6010551133261899, 0.69295003766836, 0.6036253558365031]","[0.8920140539969356, 0.9256142019337454, 0.7890959145070541, 0.8973427277984601, 0.9151423316663043]","[0.875, 0.717948717948718, 0.9649122807017544, 0.8301886792452831, 0.6755102040816326]","[0.7962962962962963, 0.8888888888888888, 0.5804749340369393, 0.8126649076517151, 0.8756613756613757]","[0.8337950138504155, 0.7943262411347517, 0.7248764415156507, 0.8213333333333334, 0.7626728110599079]"
LSTM,16,5,30,100,100,1,100,64,CML,0.7224717349160032,0.8892533567277076,0.8899177027370258,0.7891220281721602,0.8358298765999457,0.0220929584442251,0.0165503757534947,0.0153966438614107,0.0345616770442337,0.0163094049769866,"[0.6954535298860723, 0.7447523559776729, 0.6994788955204806, 0.7240706159990051, 0.7486032771967857]","[0.8719912596517447, 0.8985889394591249, 0.8667169672654548, 0.9019789671208781, 0.9069906501413352]","[0.890625, 0.8997050147492626, 0.9093851132686084, 0.8635097493036211, 0.8863636363636364]","[0.753968253968254, 0.8068783068783069, 0.741424802110818, 0.8179419525065963, 0.8253968253968254]","[0.816618911174785, 0.8507670850767085, 0.8168604651162792, 0.8401084010840107, 0.8547945205479451]"
LSTM,16,5,30,100,100,1,100,64,LML (2 clients),0.6930877435989653,0.878886530633545,0.8731141108252466,0.7706139799807346,0.8157230426918687,0.0286601502795043,0.0211148712092975,0.0557565949102189,0.0482318551892001,0.0186191849579916,"[0.6760912637582003, 0.6773498588377268, 0.7177475495709145, 0.6756188406048089, 0.6595976461888055, 0.6431606977223903, 0.7273522294936932, 0.7200327104559204, 0.7095557842927839, 0.7243708550644101]","[0.859049053128939, 0.8544713145997027, 0.8781381850568727, 0.9182743473043046, 0.8454660937820025, 0.8942384730304453, 0.8999112209491451, 0.8727074824399705, 0.8880440494310358, 0.8785650866130318]","[0.8928571428571429, 0.9063545150501672, 0.9088050314465409, 0.765807962529274, 0.9013605442176871, 0.7667493796526055, 0.8725212464589235, 0.9253246753246753, 0.873900293255132, 0.9174603174603174]","[0.7275132275132276, 0.716931216931217, 0.7645502645502645, 0.8650793650793651, 0.6992084432717678, 0.8153034300791556, 0.8126649076517151, 0.7519788918205804, 0.7883597883597884, 0.7645502645502645]","[0.8017492711370263, 0.8005908419497785, 0.8304597701149425, 0.8124223602484472, 0.787518573551263, 0.7902813299232736, 0.8415300546448088, 0.8296943231441047, 0.8289290681502086, 0.834054834054834]"
LSTM,16,5,30,100,100,1,100,64,LML (4 clients),0.6697713563391564,0.8622436845425236,0.8810906178840261,0.737071589116444,0.7955349387053181,0.0360724145258941,0.0308554670733034,0.0833568969233314,0.0722959912234692,0.0257361029927306,"[0.63804006595829, 0.6885311417889322, 0.6473860511176132, 0.6957826665693737, 0.6293068047612647, 0.5935827623935588, 0.712838034845938, 0.6937304627171557, 0.6773348662237344, 0.6833627592810649, 0.6840945646779908, 0.6068587558944427, 0.6294646102998186, 0.6983898676797651, 0.6989994872778404, 0.6531707620856966, 0.7297649399658674, 0.6571587997887123, 0.6647855853074862, 0.712844138148581]","[0.821506313731706, 0.8563646793318691, 0.8232570251115187, 0.8615130312705206, 0.823295896263086, 0.9224497882843103, 0.8743125844409725, 0.8625504758885644, 0.8477842134432115, 0.8598352730689992, 0.8470357284851989, 0.901580628546644, 0.814339586270045, 0.8724571089504946, 0.8631872658160744, 0.8216493626582814, 0.885930818293832, 0.9042907878524317, 0.9072216786257883, 0.8743114445169241]","[0.9315589353612167, 0.918918918918919, 0.9425287356321839, 0.9169435215946844, 0.9114391143911439, 0.6506717850287908, 0.910828025477707, 0.9111842105263158, 0.9236111111111112, 0.9019607843137255, 0.9363957597173145, 0.7026431718061674, 0.9375, 0.89375, 0.9174917491749175, 0.95703125, 0.9076923076923077, 0.7669902912621359, 0.7718446601941747, 0.910828025477707]","[0.6481481481481481, 0.7195767195767195, 0.6507936507936508, 0.7301587301587301, 0.6534391534391535, 0.8968253968253969, 0.7566137566137566, 0.7328042328042328, 0.7018469656992085, 0.7282321899736148, 0.6992084432717678, 0.841688654353562, 0.633245382585752, 0.7546174142480211, 0.7335092348284961, 0.6464379947229552, 0.7804232804232805, 0.8359788359788359, 0.8412698412698413, 0.7566137566137566]","[0.7644305772230889, 0.8071216617210683, 0.7699530516431926, 0.812960235640648, 0.7611710323574731, 0.7541713014460513, 0.8265895953757225, 0.8123167155425219, 0.7976011994002999, 0.8058394160583943, 0.8006042296072506, 0.765906362545018, 0.7559055118110236, 0.8183118741058656, 0.81524926686217, 0.7716535433070865, 0.8392603129445236, 0.8, 0.8050632911392405, 0.8265895953757225]"
LSTM,16,5,30,100,100,1,100,64,LML (8 clients),0.6320667826617108,0.8420458881494163,0.872785603884962,0.7021895199006017,0.761281100636361,0.0865754599092599,0.0469514624713704,0.1268525516969433,0.1089016869057782,0.0789565316784188,"[0.6753940690492104, 0.5735516600550998, 0.6334288471481739, 0.6378696676863584, 0.5427399599598097, 0.6756094350116036, 0.47401922330237123, 0.6598572735550455, 0.6945048337281576, 0.6694301658890894, 0.7101137959022756, 0.7074994264497768, 0.6101996232134186, 0.7214442064300421, 0.2602325388912191, 0.6666624600639436, 0.6151580695547038, 0.6012916406472433, 0.6246602204627667, 0.4601815580770201, 0.586873741639526, 0.6866945476636434, 0.6505574381577978, 0.6604700144123257, 0.704028767625656, 0.6727276233335772, 0.6960057034466872, 0.7083184972011607, 0.6705014334370587, 0.6704278156382825, 0.6163756253878067, 0.49414177277383764, 0.7041756474066216, 0.6153057216555117, 0.6513549625777, 0.59331349410793, 0.7050332853076284, 0.6751630614759586, 0.6884535147533044, 0.6188999633890857]","[0.8555087592177464, 0.7787114401950351, 0.9064473277026771, 0.8179660198205134, 0.7556151831472802, 0.8946335167447864, 0.7125350029059017, 0.8509698918400772, 0.8672708677701544, 0.8446025707794609, 0.8822879635290477, 0.8669466899138797, 0.811533787710678, 0.9073553276121036, 0.8332001147265056, 0.8537580478379337, 0.8005411832387561, 0.8020381531547813, 0.8058182280936375, 0.8908356525824991, 0.7800037800749389, 0.8518846911482995, 0.8506354592113348, 0.8350196834977891, 0.8681789225431019, 0.8463222581655644, 0.8548086017035939, 0.8881805640895893, 0.8461795641016373, 0.8853266828110505, 0.8170131233358635, 0.7285525927398465, 0.8737406682612163, 0.896897876349931, 0.8399199101253897, 0.7999134775675871, 0.8923361962745525, 0.9036430021019063, 0.8761392875262739, 0.8085634558237299]","[0.9006622516556292, 0.9464285714285714, 0.730593607305936, 0.9416342412451362, 0.9651741293532339, 0.8116710875331565, 0.9817073170731707, 0.8877887788778878, 0.9006410256410257, 0.9195804195804196, 0.8878787878787879, 0.9210526315789473, 0.9118773946360154, 0.8486486486486486, 0.2707856598016781, 0.8914473684210527, 0.9541666666666667, 0.924, 0.9549180327868853, 0.514018691588785, 0.9681818181818181, 0.9275862068965517, 0.8737864077669902, 0.9309090909090909, 0.912621359223301, 0.9201388888888888, 0.9344827586206896, 0.8717201166180758, 0.916955017301038, 0.8236914600550964, 0.9067164179104478, 0.9613259668508287, 0.89937106918239, 0.7228637413394919, 0.9027777777777778, 0.916, 0.8579545454545454, 0.7929292929292929, 0.8704819277108434, 0.9362549800796812]","[0.7195767195767195, 0.5608465608465608, 0.8465608465608465, 0.6402116402116402, 0.5132275132275133, 0.8095238095238095, 0.42592592592592593, 0.7116402116402116, 0.7433862433862434, 0.6957671957671958, 0.7751322751322751, 0.7407407407407407, 0.6296296296296297, 0.8306878306878307, 0.9391534391534392, 0.716931216931217, 0.604221635883905, 0.6094986807387863, 0.6147757255936676, 0.8707124010554089, 0.5620052770448549, 0.7097625329815304, 0.712401055408971, 0.6754617414248021, 0.7440633245382586, 0.6992084432717678, 0.7150395778364116, 0.7889182058047494, 0.6992084432717678, 0.7889182058047494, 0.6411609498680739, 0.45910290237467016, 0.7566137566137566, 0.828042328042328, 0.6878306878306878, 0.6058201058201058, 0.798941798941799, 0.8306878306878307, 0.7645502645502645, 0.6216931216931217]","[0.7999999999999999, 0.7043189368770764, 0.7843137254901961, 0.7622047244094489, 0.6701208981001727, 0.8105960264900662, 0.5940959409594097, 0.7900146842878121, 0.8144927536231884, 0.7921686746987953, 0.827683615819209, 0.8211143695014662, 0.7449139280125197, 0.839572192513369, 0.42036708111308474, 0.7947214076246334, 0.7399030694668821, 0.7344992050874404, 0.7479935794542536, 0.6464250734573946, 0.7111853088480802, 0.804185351270553, 0.7848837209302325, 0.7828746177370031, 0.8197674418604651, 0.7946026986506747, 0.8101644245142003, 0.8282548476454294, 0.7934131736526945, 0.8059299191374663, 0.751159196290572, 0.6214285714285713, 0.8218390804597702, 0.7718865598027128, 0.7807807807807807, 0.7292993630573248, 0.8273972602739725, 0.8113695090439277, 0.8140845070422535, 0.7472178060413355]"
LSTM,16,5,30,100,100,1,100,64,FL (2 clients),0.7106770899714405,0.8811075263562405,0.8946170549026601,0.7727157236392065,0.8257242780429767,0.0168039286927574,0.0270494391547603,0.0480114371214797,0.0600878862581784,0.015373552078147,"[0.6953014420745908, 0.7116056619676387, 0.7041978232350018, 0.7425137319701535, 0.6997667906098178]","[0.8567926393889304, 0.9214127210560877, 0.8693554896928952, 0.904439780846014, 0.8535370007972749]","[0.9283276450511946, 0.8074074074074075, 0.909967845659164, 0.8835227272727273, 0.9438596491228071]","[0.7195767195767195, 0.8650793650793651, 0.7467018469656992, 0.820580474934037, 0.7116402116402116]","[0.8107302533532041, 0.835249042145594, 0.8202898550724637, 0.850889192886457, 0.8114630467571644]"
LSTM,16,5,30,100,100,1,100,64,FL (4 clients),0.6577119411152299,0.8887944339098572,0.8046377636668632,0.8039005458530525,0.791427693593916,0.074857581551079,0.0289507234676135,0.1290974472930065,0.0758436465902123,0.0543576243998885,"[0.6593618964146716, 0.7194232047985589, 0.6847316652236074, 0.7109919276588287, 0.5140510114804827]","[0.8322309776660703, 0.9014548377601159, 0.8944188172431657, 0.9021566758231829, 0.9137108610567515]","[0.937037037037037, 0.8583333333333333, 0.8247978436657682, 0.845108695652174, 0.5579119086460033]","[0.6693121693121693, 0.8174603174603174, 0.8073878627968337, 0.820580474934037, 0.9047619047619048]","[0.7808641975308641, 0.83739837398374, 0.816, 0.8326639892904953, 0.6902119071644803]"
LSTM,16,5,30,100,100,1,100,64,FL (8 clients),0.6864516057268741,0.8998904788120035,0.8178919842428716,0.8203263949965797,0.8164865220332462,0.0220344929239209,0.0159044632172166,0.0545886773542135,0.0396713240979458,0.0125657403453178,"[0.7115767942796771, 0.6708185121050766, 0.6825399867436074, 0.7112390222680093, 0.6560837132379999]","[0.8881884533810354, 0.9244990150125671, 0.8794088324237058, 0.8975931012879363, 0.9097629919547728]","[0.8764705882352941, 0.748314606741573, 0.8542274052478134, 0.8551532033426184, 0.7552941176470588]","[0.7883597883597884, 0.8809523809523809, 0.7730870712401056, 0.8100263852242744, 0.8492063492063492]","[0.83008356545961, 0.8092345078979343, 0.8116343490304708, 0.8319783197831978, 0.7995018679950185]"
RNN,16,5,30,100,100,1,100,64,CML,0.7198869031831414,0.8811711347241221,0.9045734891609314,0.7711312141391297,0.832266101379469,0.0245196889344252,0.0138575552481601,0.0090706998974649,0.0278979930272266,0.0175073226951332,"[0.6753940690492104, 0.7348785743939925, 0.712050037719556, 0.7339065846262247, 0.7432052501267232]","[0.8555087592177464, 0.8909377382273246, 0.8780195419332297, 0.8934225943060927, 0.8879670399362181]","[0.9006622516556292, 0.9033232628398792, 0.9006211180124224, 0.8961424332344213, 0.9221183800623053]","[0.7195767195767195, 0.791005291005291, 0.7651715039577837, 0.7968337730870713, 0.783068783068783]","[0.7999999999999999, 0.843441466854725, 0.8273894436519258, 0.8435754189944135, 0.8469241773962803]"
RNN,16,5,30,100,100,1,100,64,LML (2 clients),0.6817631002046088,0.8618928616762886,0.8976825957068657,0.7333451997040388,0.8035258332707,0.0311329141551917,0.0314747120482207,0.0420326098483078,0.0673092015764216,0.0288986003689709,"[0.6670593653944381, 0.6402245317569326, 0.6837779097280169, 0.7106502728967768, 0.6199090548952644, 0.6755667051413715, 0.7069912229362562, 0.7191155526886203, 0.7136270335652097, 0.6807093530432016]","[0.8432798194567095, 0.8181086731728672, 0.8895889470069213, 0.8741699310886187, 0.8031797056661969, 0.8754510487825448, 0.8961311460102891, 0.8819773255743907, 0.8952670870479089, 0.8417749329564399]","[0.9192982456140351, 0.9453125, 0.8337950138504155, 0.9079365079365079, 0.9545454545454546, 0.8529411764705882, 0.8523676880222841, 0.9015384615384615, 0.8636363636363636, 0.9454545454545454]","[0.6931216931216931, 0.6402116402116402, 0.7962962962962963, 0.7566137566137566, 0.6094986807387863, 0.7651715039577837, 0.8073878627968337, 0.7730870712401056, 0.8042328042328042, 0.6878306878306878]","[0.7903469079939667, 0.7634069400630915, 0.8146143437077131, 0.8253968253968255, 0.7439613526570048, 0.8066759388038943, 0.8292682926829268, 0.8323863636363635, 0.832876712328767, 0.7963246554364471]"
RNN,16,5,30,100,100,1,100,64,LML (4 clients),0.6540407707455229,0.8582691270347453,0.8664472186084037,0.7313903896357722,0.7844638284719242,0.0528798304011957,0.032428870767393,0.0956482178766865,0.0764404531694452,0.0410365161042071,"[0.6777419411980319, 0.6672008491998425, 0.6070054691856207, 0.6485402278933668, 0.6576493444037077, 0.47743084082519527, 0.6724322797304985, 0.5997500252506393, 0.6541247957282452, 0.6436528949758935, 0.6416243579143559, 0.6082011761826351, 0.6365824813644266, 0.6810328474810594, 0.685087598112196, 0.7028569390659645, 0.7007024814057745, 0.6773241737972118, 0.7256715080374299, 0.7162031831583608]","[0.883403150450226, 0.8444599174271072, 0.8019503505951436, 0.888953422548287, 0.8577651729577549, 0.903010061212629, 0.8506457139838023, 0.7920816067749021, 0.8381213027553885, 0.8210785864025735, 0.8256421609378201, 0.883148621703353, 0.8112379670124457, 0.8804427055095723, 0.8680712431175528, 0.8739190642281419, 0.8769954519098355, 0.8867983076031022, 0.8961232514314706, 0.8815344821337973]","[0.8385269121813032, 0.9163763066202091, 0.9349593495934959, 0.7849740932642487, 0.8675078864353313, 0.5224111282843895, 0.9084745762711864, 0.9527896995708155, 0.9119718309859155, 0.9423076923076923, 0.9256505576208178, 0.7383863080684596, 0.9595141700404858, 0.8497109826589595, 0.884375, 0.896875, 0.8865030674846626, 0.8305555555555556, 0.8786127167630058, 0.8984615384615384]","[0.783068783068783, 0.6957671957671958, 0.6084656084656085, 0.8015873015873016, 0.7275132275132276, 0.8941798941798942, 0.708994708994709, 0.5873015873015873, 0.683377308707124, 0.6464379947229552, 0.6569920844327177, 0.7968337730870713, 0.6253298153034301, 0.7757255936675461, 0.7467018469656992, 0.7572559366754618, 0.7645502645502645, 0.791005291005291, 0.8042328042328042, 0.7724867724867724]","[0.8098495212038304, 0.7909774436090227, 0.7371794871794871, 0.793193717277487, 0.7913669064748202, 0.6595121951219513, 0.7964338781575038, 0.7266775777414075, 0.7812971342383106, 0.7668231611893584, 0.7685185185185185, 0.7664974619289339, 0.7571884984025559, 0.8110344827586207, 0.8097281831187411, 0.8211731044349071, 0.8210227272727272, 0.8102981029810299, 0.8397790055248618, 0.8307254623044097]"
RNN,16,5,30,100,100,1,100,64,LML (8 clients),0.5931328589416354,0.8182991571789355,0.8732037236394394,0.6548964484650501,0.7270470582080577,0.0903238254724772,0.051241461954027,0.1397421566113708,0.1213472225714815,0.0834650082598181,"[0.559306541100063, 0.6507213692140236, 0.6286760728073054, 0.6045450618454546, 0.5741147426699834, 0.6157824705983346, 0.5384738853436479, 0.6275191667151369, 0.7106502728967768, 0.6313347892300419, 0.6732551397142502, 0.6198569458737527, 0.6517843691773607, 0.6652315457696247, 0.32980567783568304, 0.5926367849592511, 0.524984366851343, 0.6628384545103073, 0.5179142709909068, 0.28620817045468094, 0.41813951129611737, 0.5605424399024039, 0.6097249798698443, 0.6105707702270299, 0.6745211146347281, 0.5677125342386168, 0.6559299893173536, 0.6742736365429964, 0.5225691607839168, 0.6057619713890229, 0.6519717856166641, 0.6963748866142498, 0.554522432935622, 0.6439694806309954, 0.4950556928433071, 0.5937997949600746, 0.670003178892322, 0.5439822824154873, 0.712844138148581, 0.5974044778481545]","[0.7672346383473346, 0.8468589845194695, 0.8904965695265267, 0.7935470114500073, 0.7692706564318547, 0.8281978126485972, 0.7482492886201872, 0.8348115692623539, 0.8741699310886187, 0.8339167779966639, 0.8553661058653926, 0.8918581920008454, 0.8422812459902331, 0.8744291978956744, 0.8657643276045558, 0.7916536467178408, 0.7468795556680039, 0.8363389447115095, 0.7417452048770496, 0.8387820628667124, 0.685159666751003, 0.7713747424729823, 0.8407221750340358, 0.8049620637100758, 0.8394055493307311, 0.7718028246647631, 0.8347342953699353, 0.8650046384983314, 0.746736861604077, 0.8011469741328417, 0.848425018975675, 0.8595148703027675, 0.7681289410741464, 0.8440693629049792, 0.7350601580053634, 0.8858877835761397, 0.8998174421975792, 0.7895511705443213, 0.8743114445169241, 0.7942985794013191]","[0.9575471698113207, 0.8837209302325582, 0.7536945812807881, 0.9570815450643777, 0.9807692307692307, 0.875, 0.9842931937172775, 0.8771331058020477, 0.9079365079365079, 0.8858131487889274, 0.8976897689768977, 0.7386091127098321, 0.8972602739726028, 0.8401162790697675, 0.3520408163265306, 0.940677966101695, 0.9591836734693877, 0.9311594202898551, 0.9633507853403142, 0.30846223839854414, 0.9591836734693877, 0.9452054794520548, 0.832807570977918, 0.932, 0.9418181818181818, 0.9583333333333334, 0.924187725631769, 0.8753894080996885, 0.9543147208121827, 0.9349593495934959, 0.881578947368421, 0.9228187919463087, 0.9444444444444444, 0.88, 0.93717277486911, 0.7126168224299065, 0.7933673469387755, 0.8544061302681992, 0.910828025477707, 0.9411764705882353]","[0.5370370370370371, 0.7037037037037037, 0.8095238095238095, 0.58994708994709, 0.5396825396825397, 0.6666666666666666, 0.4973544973544973, 0.6798941798941799, 0.7566137566137566, 0.6772486772486772, 0.7195767195767195, 0.8148148148148148, 0.6931216931216931, 0.7645502645502645, 0.9126984126984127, 0.5873015873015873, 0.49604221635883905, 0.6781002638522428, 0.48548812664907653, 0.8944591029023746, 0.3720316622691293, 0.5461741424802111, 0.6965699208443272, 0.6147757255936676, 0.683377308707124, 0.5461741424802111, 0.6754617414248021, 0.741424802110818, 0.49604221635883905, 0.6068601583113457, 0.7071240105540897, 0.7255936675461742, 0.5396825396825397, 0.6984126984126984, 0.47354497354497355, 0.8068783068783069, 0.8227513227513228, 0.58994708994709, 0.7566137566137566, 0.5925925925925926]","[0.688135593220339, 0.7835051546391752, 0.7806122448979592, 0.7299509001636661, 0.6962457337883958, 0.7567567567567567, 0.6608084358523726, 0.7660208643815201, 0.8253968253968255, 0.767616191904048, 0.7988252569750367, 0.7748427672955974, 0.7820895522388058, 0.8005540166204986, 0.5081001472754051, 0.723127035830619, 0.653913043478261, 0.7847328244274809, 0.6456140350877193, 0.45872801082543985, 0.5361216730038023, 0.6923076923076923, 0.7586206896551724, 0.7408585055643879, 0.7920489296636085, 0.6957983193277312, 0.7804878048780488, 0.8028571428571428, 0.6527777777777777, 0.736, 0.7847730600292825, 0.8124076809453471, 0.6868686868686867, 0.7787610619469026, 0.6291739894551845, 0.7568238213399504, 0.807792207792208, 0.6979655712050079, 0.8265895953757225, 0.7272727272727272]"
RNN,16,5,30,100,100,1,100,64,FL (2 clients),0.6693316093120637,0.8497263008715453,0.9112446572504512,0.7077843391827562,0.7910576148296175,0.0290210029952792,0.0371519870904561,0.0533809047879072,0.0808789628254494,0.0282781178555554,"[0.6549512109464074, 0.7041709197056223, 0.622264055456689, 0.6721203434013192, 0.6931515170502806]","[0.8343058669021578, 0.9162643691174361, 0.8056755340297105, 0.8345565866676306, 0.8578291476407915]","[0.9239130434782609, 0.8075, 0.9510204081632653, 0.9514925373134329, 0.9222972972972973]","[0.6746031746031746, 0.8544973544973545, 0.6147757255936676, 0.6728232189973615, 0.7222222222222222]","[0.7798165137614679, 0.8303341902313625, 0.7467948717948717, 0.7882534775888718, 0.8100890207715133]"
RNN,16,5,30,100,100,1,100,64,FL (4 clients),0.699783585549294,0.890090750189386,0.856712675913671,0.794963074646452,0.8230330364158507,0.0169534636255547,0.0155018716204959,0.0400606846259903,0.0359998976571911,0.0109442519613254,"[0.7077525635878585, 0.7189360412335327, 0.6803966121908287, 0.7132514757911889, 0.6785812349430614]","[0.8948410811463593, 0.893336805319687, 0.8654327206901122, 0.8839023776821966, 0.9129407661085743]","[0.856338028169014, 0.8753623188405797, 0.8836477987421384, 0.8885542168674698, 0.7796610169491526]","[0.8042328042328042, 0.798941798941799, 0.741424802110818, 0.7783641160949868, 0.8518518518518519]","[0.8294679399727148, 0.8354080221300137, 0.8063127690100431, 0.8298171589310829, 0.8141592920353983]"
RNN,16,5,30,100,100,1,100,64,FL (8 clients),0.6966401802266626,0.8886899960295513,0.8564146548963876,0.7928452764864374,0.8199537959819182,0.0305930692765175,0.015960376971954,0.0673634789489809,0.0412491816708262,0.0173574262290866,"[0.7125617774187425, 0.6447424022075856, 0.6856710006324692, 0.7041355877535775, 0.7360901331209382]","[0.891728747292228, 0.9174961694933164, 0.8704243774171395, 0.8798018999771088, 0.883998785967964]","[0.869942196531792, 0.7262693156732892, 0.8796296296296297, 0.8848484848484849, 0.9213836477987422]","[0.7962962962962963, 0.8703703703703703, 0.7519788918205804, 0.7704485488126649, 0.7751322751322751]","[0.8314917127071823, 0.7918170878459688, 0.8108108108108109, 0.8236953455571226, 0.8419540229885059]"
1DCNN,16,5,30,100,100,1,100,64,CML,0.6598928225189509,0.8468534454242592,0.9014170233301588,0.702438888190867,0.7858090944112043,0.0374826734757388,0.0340396564281872,0.0349176874193838,0.0718801220142404,0.034873373472783,"[0.6260225176376947, 0.6774627694683996, 0.6057067885016016, 0.6865173916204659, 0.7037546453665927]","[0.8125323611771543, 0.8649495429809266, 0.7999704069830484, 0.8854343622365995, 0.8713805537435675]","[0.937007874015748, 0.8805031446540881, 0.9385245901639344, 0.8465909090909091, 0.9044585987261147]","[0.6296296296296297, 0.7407407407407407, 0.604221635883905, 0.7862796833773087, 0.7513227513227513]","[0.7531645569620253, 0.8045977011494253, 0.7351524879614768, 0.8153214774281806, 0.8208092485549132]"
1DCNN,16,5,30,100,100,1,100,64,LML (2 clients),0.6525903676200288,0.8423519786184528,0.9026498636010626,0.6937212938532199,0.7793876647237714,0.037556656790362,0.0323447582969949,0.0621196888121977,0.0703432473451146,0.0322916682198301,"[0.6910070283299744, 0.6188066057605345, 0.6826976961976177, 0.7161974778971946, 0.6175148400999941, 0.6095932787877156, 0.6608166169154905, 0.598520151239566, 0.6736915906297557, 0.6570583903424438]","[0.8705258549766394, 0.8062039112681052, 0.8606571111563979, 0.8815358256157115, 0.8030370116022699, 0.8810808755316202, 0.865182347200636, 0.7924829218925072, 0.8413468507646591, 0.8214670761759804]","[0.8875, 0.9433198380566802, 0.8990228013029316, 0.8984615384615384, 0.9506172839506173, 0.7444168734491315, 0.8545454545454545, 0.948936170212766, 0.935251798561151, 0.9644268774703557]","[0.7513227513227513, 0.6164021164021164, 0.7301587301587301, 0.7724867724867724, 0.6094986807387863, 0.7915567282321899, 0.7440633245382586, 0.5883905013192612, 0.6878306878306878, 0.6455026455026455]","[0.813753581661891, 0.7456, 0.805839416058394, 0.8307254623044097, 0.7427652733118971, 0.7672634271099744, 0.7954866008462623, 0.726384364820847, 0.7926829268292682, 0.7733755942947702]"
1DCNN,16,5,30,100,100,1,100,64,LML (4 clients),0.6312577534850797,0.8352735057532563,0.8887488144965692,0.681590721894152,0.7629902021489988,0.04957760173455,0.0383600719550468,0.0833257494413004,0.0851296935175823,0.0441932473491901,"[0.668829525686716, 0.6716751269059803, 0.585587078588245, 0.6751838793529068, 0.6431051026790171, 0.6389386921964825, 0.6425876590133698, 0.6473719748007367, 0.5084843892366298, 0.6401448648894216, 0.6677604571335779, 0.6165238463489396, 0.6151402500161606, 0.6360082896289794, 0.637279068060833, 0.5629598022126486, 0.6835448128098556, 0.5220829122764797, 0.6916837866118829, 0.670263551252732]","[0.836341884986678, 0.8447452241318147, 0.7806048049272015, 0.8543286612473489, 0.8405305346104205, 0.8529409988753783, 0.8381703386696254, 0.819716731200326, 0.7352915928723751, 0.83138230262286, 0.8413306014385369, 0.868389010373369, 0.802894317538343, 0.8756987867616053, 0.8265333399597595, 0.7691643022373224, 0.8513580850909617, 0.8896318040153657, 0.8959148727984345, 0.8505019207074002]","[0.9411764705882353, 0.9228070175438596, 0.9638009049773756, 0.9033333333333333, 0.8877551020408163, 0.85, 0.8931034482758621, 0.9529411764705882, 0.9675675675675676, 0.9071428571428571, 0.925531914893617, 0.7804878048780488, 0.9467213114754098, 0.7940379403794038, 0.9157509157509157, 0.9579439252336449, 0.9241379310344827, 0.6038095238095238, 0.8315217391304348, 0.9054054054054054]","[0.6772486772486772, 0.6957671957671958, 0.5634920634920635, 0.716931216931217, 0.6904761904761905, 0.7195767195767195, 0.6851851851851852, 0.6428571428571429, 0.47229551451187335, 0.6701846965699209, 0.6886543535620053, 0.7598944591029023, 0.6094986807387863, 0.7730870712401056, 0.6596306068601583, 0.5408970976253298, 0.708994708994709, 0.8386243386243386, 0.8095238095238095, 0.708994708994709]","[0.7876923076923076, 0.7933634992458523, 0.7111853088480802, 0.7994100294985251, 0.7767857142857142, 0.7793696275071632, 0.7754491017964072, 0.7677725118483413, 0.6347517730496454, 0.7708649468892261, 0.789712556732224, 0.770053475935829, 0.7415730337078652, 0.7834224598930482, 0.7668711656441717, 0.6913996627318717, 0.8023952095808382, 0.7021040974529347, 0.8203753351206434, 0.7952522255192878]"
1DCNN,16,5,30,100,100,1,100,64,LML (8 clients),0.5628279728580621,0.7954257245405802,0.8903298442576553,0.6032922198489482,0.6983860339628423,0.0697236285418939,0.0592457676209818,0.1168165956705704,0.1334696514433944,0.0726922912877236,"[0.5997475703312354, 0.6448368701754266, 0.5606460299605944, 0.4809096564310851, 0.4953501132618898, 0.6478337526496167, 0.41434608956568725, 0.602279346079356, 0.6273077164497937, 0.5331371465261431, 0.5691007006967059, 0.6346801218942726, 0.5907907205804925, 0.5652491769540443, 0.39135363706036236, 0.49981993847997963, 0.5298019511339939, 0.5795319093451199, 0.4798803253747306, 0.5955328978795581, 0.5130676868657174, 0.5845202673559358, 0.6141864108071587, 0.594782154787853, 0.522754197714243, 0.5961802000777915, 0.59856063769, 0.637279068060833, 0.5441607249515342, 0.5796996117229503, 0.6083894312447746, 0.5629251144697339, 0.39753380981552333, 0.6288678952118338, 0.6307423350803457, 0.42844695111740744, 0.6516450913935324, 0.6500088440869253, 0.5332019452299979, 0.5940308658083001]","[0.7944418027156972, 0.86370453396131, 0.893881001441629, 0.7188634528149506, 0.725619862781061, 0.8303376129339038, 0.6794662198371185, 0.7898640641864607, 0.8243333408811298, 0.7574047656786601, 0.892804685672018, 0.8776192740529403, 0.7974114832174747, 0.7864015125784027, 0.8812878805032871, 0.7318056593377563, 0.7483415109456513, 0.7807522650329514, 0.7206370254575246, 0.8818643751280104, 0.7414598167491958, 0.7904501903591523, 0.8261402724063567, 0.8027866381127938, 0.743207160154697, 0.7935167949783736, 0.7901297875929206, 0.8265333399597595, 0.7550805110781798, 0.7866351007819183, 0.8059959367959423, 0.7703408693871158, 0.6713868957019642, 0.819754747408857, 0.813997155178662, 0.6897627201565558, 0.8858379539030223, 0.8292993947959703, 0.8839398963542799, 0.8139314706095528]","[0.9451476793248945, 0.8338278931750742, 0.6515463917525773, 0.9707602339181286, 0.9771428571428571, 0.9230769230769231, 0.9784172661870504, 0.9649122807017544, 0.9051094890510949, 0.937799043062201, 0.6652542372881356, 0.7882037533512064, 0.9190283400809717, 0.9049586776859504, 0.42712294043092525, 0.9617486338797814, 0.9642857142857143, 0.9511111111111111, 0.96, 0.722488038277512, 0.9533678756476683, 0.9288702928870293, 0.8776223776223776, 0.9098039215686274, 0.9685863874345549, 0.9411764705882353, 0.9567099567099567, 0.9157509157509157, 0.97, 0.9319148936170213, 0.924901185770751, 0.9537037037037037, 0.9701492537313433, 0.9207547169811321, 0.9409448818897638, 0.9664429530201343, 0.7957559681697612, 0.9296296296296296, 0.6288032454361054, 0.8763636363636363]","[0.5925925925925926, 0.7433862433862434, 0.8359788359788359, 0.43915343915343913, 0.4523809523809524, 0.6666666666666666, 0.35978835978835977, 0.582010582010582, 0.656084656084656, 0.5185185185185185, 0.8306878306878307, 0.7777777777777778, 0.6005291005291006, 0.5793650793650794, 0.8915343915343915, 0.4656084656084656, 0.49868073878627966, 0.5646437994722955, 0.44327176781002636, 0.7968337730870713, 0.48548812664907653, 0.5857519788918206, 0.662269129287599, 0.6121372031662269, 0.48812664907651715, 0.5910290237467019, 0.58311345646438, 0.6596306068601583, 0.5118733509234829, 0.5778364116094987, 0.6174142480211082, 0.5435356200527705, 0.3439153439153439, 0.6455026455026455, 0.6322751322751323, 0.38095238095238093, 0.7936507936507936, 0.6640211640211641, 0.8201058201058201, 0.6375661375661376]","[0.7284552845528455, 0.7860139860139861, 0.7323290845886443, 0.604735883424408, 0.6184448462929476, 0.7741935483870968, 0.5261121856866539, 0.7260726072607261, 0.7607361963190183, 0.6678023850085179, 0.7388235294117648, 0.7829560585885487, 0.7264000000000002, 0.7064516129032259, 0.5775492716366752, 0.6274509803921569, 0.6573913043478261, 0.7086092715231788, 0.6064981949458483, 0.7578419071518193, 0.6433566433566433, 0.7184466019417477, 0.7548872180451128, 0.7318611987381702, 0.6491228070175439, 0.7260940032414911, 0.7245901639344262, 0.7668711656441717, 0.6701208981001727, 0.7133550488599348, 0.7405063291139241, 0.6924369747899161, 0.5078125, 0.7589424572317263, 0.7563291139240507, 0.5464895635673624, 0.7947019867549668, 0.7746913580246912, 0.7118254879448909, 0.7381316998468607]"
1DCNN,16,5,30,100,100,1,100,64,FL (2 clients),0.6749974497268866,0.8488111384137718,0.9190733245894976,0.7045846072231297,0.7957128325234761,0.0207140042824305,0.0225794908803458,0.0297383199091655,0.0482611526489029,0.0204945132952734,"[0.6720917366245093, 0.7008489528822162, 0.6752272697675681, 0.6389147552724582, 0.6879045340876816]","[0.8482855180430072, 0.8851149906784714, 0.848818086529078, 0.8137337953759594, 0.8481033014423425]","[0.9140893470790378, 0.8680351906158358, 0.9175257731958762, 0.956, 0.9397163120567376]","[0.7037037037037037, 0.783068783068783, 0.7044854881266491, 0.6306068601583114, 0.701058201058201]","[0.7952167414050823, 0.8233657858136301, 0.7970149253731342, 0.7599364069952305, 0.8030303030303031]"
1DCNN,16,5,30,100,100,1,100,64,FL (4 clients),0.6718085296369426,0.8556053062515969,0.8969083728519568,0.7204562270525331,0.7962674078493898,0.0351931992836839,0.0301427227278799,0.029090843525103,0.063321104070519,0.0320050330212456,"[0.71104181546694, 0.6749851665531267, 0.6080404381443429, 0.6692775901403561, 0.6956976378799471]","[0.8765301270294137, 0.8531485632769513, 0.8001131010469753, 0.8611895489210973, 0.8870451909835472]","[0.9028213166144201, 0.9060402684563759, 0.9423868312757202, 0.8769716088328076, 0.8563218390804598]","[0.7619047619047619, 0.7142857142857143, 0.604221635883905, 0.7335092348284961, 0.7883597883597884]","[0.8263988522238163, 0.7988165680473372, 0.7363344051446945, 0.7988505747126436, 0.8209366391184574]"
1DCNN,16,5,30,100,100,1,100,64,FL (8 clients),0.6423236330205704,0.8567843389407749,0.8545539319436598,0.7288632016864207,0.7767227816128075,0.0431099608688516,0.0457331450655392,0.0773890877483983,0.1009666215473109,0.0412080226787916,"[0.5664108367824415, 0.6283189096496024, 0.653842654413396, 0.67353512255393, 0.6895106417034824]","[0.7747431862267812, 0.9103117994701447, 0.8612245635594752, 0.8522050939145313, 0.8854370515329418]","[0.9457013574660633, 0.7168141592920354, 0.8532110091743119, 0.9060402684563759, 0.8510028653295129]","[0.5529100529100529, 0.8571428571428571, 0.7361477572559367, 0.712401055408971, 0.7857142857142857]","[0.6978297161936562, 0.7807228915662651, 0.7903682719546742, 0.7976366322008863, 0.8170563961485557]"
GRU,48,5,30,100,100,1,100,64,CML,0.7154946383950219,0.8815324256296939,0.8988860280577995,0.7727101394647569,0.8290002919079414,0.0315116431013647,0.0268933999722056,0.0270777205977973,0.0568194751286198,0.0243724643693748,"[0.6765432802857938, 0.7033713856888488, 0.6989994872778404, 0.7299687668408097, 0.7685902718818168]","[0.848570824747715, 0.8690215791499672, 0.8631872658160744, 0.9138873326827387, 0.9129951257519751]","[0.9204152249134948, 0.9096774193548387, 0.9174917491749175, 0.8465608465608465, 0.9002849002849003]","[0.7037037037037037, 0.746031746031746, 0.7335092348284961, 0.8443271767810027, 0.8359788359788359]","[0.7976011994002998, 0.8197674418604651, 0.81524926686217, 0.845442536327609, 0.8669410150891631]"
GRU,48,5,30,100,100,1,100,64,LML (2 clients),0.701620430644853,0.887398108737804,0.8657825345904833,0.7886075861009898,0.8230582945458649,0.022430519576713,0.0182142188623748,0.0489491267008669,0.0420813498748317,0.0147260272161698,"[0.7124686091333645, 0.6942943707998994, 0.7273494364468005, 0.7142427742696988, 0.6827866072053476, 0.6952551476592098, 0.7146237451546636, 0.7071284102496488, 0.6464446697283114, 0.7216105358015856]","[0.883610714851799, 0.866090769799757, 0.9181188626980353, 0.8906913026741841, 0.8563055716196191, 0.8986619890121805, 0.8805153702967434, 0.8742044523559958, 0.9099441907661086, 0.8958378633036166]","[0.8882175226586103, 0.9032258064516129, 0.834625322997416, 0.8746355685131195, 0.91, 0.8306451612903226, 0.8984615384615384, 0.9025157232704403, 0.7419354838709677, 0.8735632183908046]","[0.7777777777777778, 0.7407407407407407, 0.8544973544973545, 0.7936507936507936, 0.7203166226912929, 0.8153034300791556, 0.7704485488126649, 0.7572559366754618, 0.8518518518518519, 0.8042328042328042]","[0.8293370944992948, 0.813953488372093, 0.8444444444444444, 0.8321775312066574, 0.8041237113402063, 0.8229027962716379, 0.8295454545454546, 0.823529411764706, 0.7931034482758621, 0.837465564738292]"
GRU,48,5,30,100,100,1,100,64,LML (4 clients),0.6603395716860145,0.8546724362981465,0.8851749248939221,0.7205452248328238,0.7876190899980552,0.0384210648933501,0.039539936853019,0.061308971480649,0.0856645130018078,0.038194090310184,"[0.680614751055979, 0.5336992648472481, 0.6355911086081059, 0.7136150661600451, 0.694516247445116, 0.6904966822594849, 0.6357529894475126, 0.6521255788347927, 0.6415258777616921, 0.6649156278741221, 0.6708150950767922, 0.6662855083132091, 0.6104942356708224, 0.6671204236726236, 0.6991657823741613, 0.6866945476636434, 0.6544367176836915, 0.6790570805942066, 0.6404958659900497, 0.6893729823869938]","[0.8904837382726114, 0.7456037859746847, 0.8190034644385571, 0.8883311067333893, 0.8765689981809811, 0.9117255017397671, 0.8213636603793524, 0.8247224297866238, 0.8244655937880266, 0.8597275936434501, 0.848532698401224, 0.8644338622426236, 0.7955495265117287, 0.8816542872977434, 0.8759868103998747, 0.8518846911482995, 0.8995705588171341, 0.8510726969631078, 0.9005037326955135, 0.862263988548235]","[0.8273972602739726, 0.9841269841269841, 0.9346153846153846, 0.8790560471976401, 0.878419452887538, 0.7980049875311721, 0.928030303030303, 0.946360153256705, 0.9288389513108615, 0.8738170347003155, 0.9112627986348123, 0.8646153846153846, 0.9615384615384616, 0.8268156424581006, 0.8865030674846626, 0.9275862068965517, 0.7722772277227723, 0.9178082191780822, 0.7511961722488039, 0.9052287581699346]","[0.798941798941799, 0.49206349206349204, 0.6428571428571429, 0.7883597883597884, 0.7645502645502645, 0.8465608465608465, 0.6481481481481481, 0.6534391534391535, 0.6543535620052771, 0.7308707124010554, 0.7044854881266491, 0.741424802110818, 0.5936675461741425, 0.7810026385224275, 0.762532981530343, 0.7097625329815304, 0.8253968253968254, 0.708994708994709, 0.8306878306878307, 0.7328042328042328]","[0.812920592193809, 0.656084656084656, 0.7617554858934169, 0.8312412831241284, 0.8175388967468176, 0.8215661103979461, 0.7632398753894081, 0.7730829420970267, 0.7678018575851394, 0.7959770114942528, 0.7946428571428572, 0.7982954545454545, 0.7340946166394781, 0.8032564450474898, 0.8198581560283688, 0.804185351270553, 0.7979539641943734, 0.7999999999999999, 0.7889447236180905, 0.8099415204678363]"
GRU,48,5,30,100,100,1,100,64,LML (8 clients),0.6340685559466916,0.84378216396324,0.8718775680225918,0.7043071435551648,0.7643470324244009,0.0790894816044412,0.0410392892127628,0.1244196027158318,0.0971063398209654,0.068506584025567,"[0.6904582666288545, 0.6199169557410871, 0.7063161577419717, 0.5949859803900003, 0.5595306787858838, 0.6272334807844229, 0.6307048027224295, 0.664117014949168, 0.6921430648419344, 0.6610074120384194, 0.689341718790023, 0.7248460717171279, 0.6787014031532763, 0.7039535675593696, 0.34041648597789553, 0.4688304995503796, 0.6032684865693845, 0.6830303880003259, 0.6080651540579987, 0.6683855324905359, 0.62463473255854, 0.6647490164714558, 0.6318936874147769, 0.6511985605341463, 0.6795935200767637, 0.6293882644945734, 0.59856063769, 0.37393391872328174, 0.6080778472213045, 0.6699199199024385, 0.6970985413124338, 0.667999535426864, 0.6980774612329634, 0.6561597345658661, 0.7020424921613432, 0.5878901058361817, 0.6568027528243668, 0.6434517003633737, 0.6681379966066686, 0.6378786899598308]","[0.8762836914762736, 0.8807704790586388, 0.8738846243839112, 0.7894361041293994, 0.7636943444361419, 0.8881363735857316, 0.8128176678818619, 0.8348764803115731, 0.8659481164474032, 0.8463921533108408, 0.8900169070639827, 0.8821064390251266, 0.8615519024220878, 0.8725618730611598, 0.8725856486198854, 0.7146098921419891, 0.795121444319948, 0.8679285490536259, 0.7954068324478019, 0.8576598474717173, 0.8081713623932242, 0.85045775050903, 0.8168354146335586, 0.8320957729424946, 0.8479269075071383, 0.8096333176708713, 0.7901297875929206, 0.8681122817797376, 0.8012896681967687, 0.8635426832206841, 0.8758441163359478, 0.8436837357381237, 0.8744926433282597, 0.8816885011234327, 0.8735979741972894, 0.7890075741103137, 0.8896635138073493, 0.9030065412770891, 0.8723522323693557, 0.8179654091469161]","[0.8731117824773413, 0.7602040816326531, 0.9022082018927445, 0.9523809523809523, 0.970873786407767, 0.7562189054726368, 0.9444444444444444, 0.9375, 0.9003215434083601, 0.9013605442176871, 0.840782122905028, 0.9096573208722741, 0.8906752411575563, 0.9018987341772152, 0.3613707165109034, 0.9588235294117647, 0.9493670886075949, 0.881619937694704, 0.9574468085106383, 0.8842443729903537, 0.9475806451612904, 0.8966666666666666, 0.9343629343629344, 0.9236363636363636, 0.926829268292683, 0.9516129032258065, 0.9567099567099567, 0.415929203539823, 0.9387755102040817, 0.8722741433021807, 0.8837920489296636, 0.9195804195804196, 0.8885448916408669, 0.810958904109589, 0.896551724137931, 0.9401709401709402, 0.7952755905511811, 0.7505938242280285, 0.849112426035503, 0.9416342412451362]","[0.7645502645502645, 0.7883597883597884, 0.7566137566137566, 0.582010582010582, 0.5291005291005291, 0.8042328042328042, 0.6296296296296297, 0.6746031746031746, 0.7407407407407407, 0.701058201058201, 0.7962962962962963, 0.7724867724867724, 0.7328042328042328, 0.753968253968254, 0.9206349206349206, 0.4312169312169312, 0.5936675461741425, 0.7467018469656992, 0.5936675461741425, 0.7255936675461742, 0.6200527704485488, 0.7097625329815304, 0.6385224274406333, 0.6701846965699209, 0.7018469656992085, 0.6226912928759895, 0.58311345646438, 0.8680738786279684, 0.6068601583113457, 0.7387862796833773, 0.762532981530343, 0.6939313984168866, 0.7592592592592593, 0.783068783068783, 0.7566137566137566, 0.582010582010582, 0.8015873015873016, 0.8359788359788359, 0.7592592592592593, 0.6402116402116402]","[0.8152327221438644, 0.7740259740259741, 0.823021582733813, 0.7224958949096879, 0.684931506849315, 0.7794871794871794, 0.7555555555555556, 0.7846153846153847, 0.8127721335268505, 0.7886904761904762, 0.8179347826086957, 0.8354792560801144, 0.8040638606676342, 0.8213256484149857, 0.5190156599552573, 0.5948905109489051, 0.7305194805194806, 0.8085714285714285, 0.732899022801303, 0.7971014492753624, 0.7496012759170654, 0.792341678939617, 0.7586206896551725, 0.7767584097859327, 0.7987987987987988, 0.7527910685805425, 0.7245901639344262, 0.5623931623931623, 0.7371794871794872, 0.8, 0.8186968838526911, 0.7909774436090226, 0.818830242510699, 0.7967698519515477, 0.8206599713055954, 0.718954248366013, 0.7984189723320158, 0.7909887359198998, 0.8016759776536313, 0.7622047244094489]"
GRU,48,5,30,100,100,1,100,64,FL (2 clients),0.7063289466345664,0.8674548010259564,0.9185222559397426,0.7421004872192208,0.8199853442239636,0.0272534875576387,0.0197402528996063,0.0158767625019963,0.0408539103882809,0.021939324571541,"[0.7190263396590121, 0.7023404101702844, 0.6580258431382409, 0.7116417906084838, 0.7406103495968109]","[0.885218772879258, 0.8595807953867869, 0.8325238551342755, 0.875666407633643, 0.8842841740958179]","[0.8939393939393939, 0.9319727891156463, 0.9338235294117647, 0.9056603773584906, 0.9272151898734177]","[0.7804232804232805, 0.7248677248677249, 0.6701846965699209, 0.7598944591029023, 0.7751322751322751]","[0.8333333333333334, 0.8154761904761904, 0.7803379416282641, 0.8263988522238164, 0.8443804034582133]"
GRU,48,5,30,100,100,1,100,64,FL (4 clients),0.671563610012675,0.9017262858153052,0.794084525259949,0.8298208876045287,0.8049051348072387,0.0635859763700769,0.0111944195066992,0.1025090643725475,0.0404348726652424,0.0443431950786435,"[0.7148236221028809, 0.7153306010884105, 0.6865314808134364, 0.6947395829777735, 0.5463927630808738]","[0.8849334661745504, 0.9057472695846447, 0.8945615113070927, 0.9054360037830869, 0.9179531782271508]","[0.8885542168674698, 0.8436657681940701, 0.827027027027027, 0.8160621761658031, 0.5951134380453752]","[0.7804232804232805, 0.828042328042328, 0.8073878627968337, 0.8311345646437994, 0.9021164021164021]","[0.8309859154929579, 0.8357810413885179, 0.8170894526034712, 0.8235294117647058, 0.7171398527865405]"
GRU,48,5,30,100,100,1,100,64,FL (8 clients),0.6731873412822698,0.9110623027953184,0.7771812202957908,0.8499183314486745,0.8085958696996156,0.0459754607887763,0.0089357194505919,0.0741367822849551,0.0289992918703509,0.0298880965729955,"[0.7186969206096808, 0.6484507569685871, 0.720937788129811, 0.679285615044638, 0.5985656256586319]","[0.9048524783189548, 0.9266516465517891, 0.9040467132926109, 0.9041517572077444, 0.9156089186054939]","[0.8501362397820164, 0.7154989384288747, 0.8547945205479452, 0.7974683544303798, 0.6680080482897385]","[0.8253968253968254, 0.8915343915343915, 0.8232189973614775, 0.8311345646437994, 0.8783068783068783]","[0.8375838926174498, 0.7938751472320377, 0.8387096774193548, 0.813953488372093, 0.7588571428571429]"
LSTM,48,5,30,100,100,1,100,64,CML,0.7072826649302512,0.8754080478160544,0.9012975360865316,0.7600047465482821,0.8228198876588102,0.0291187339609359,0.0253718528636946,0.0223642728381573,0.0532940552119581,0.0249262955230542,"[0.6522298034748831, 0.7308196151796845, 0.7067651394753429, 0.7317065049804404, 0.7148922615409045]","[0.8282627236978165, 0.8918325294930145, 0.8822977283406225, 0.9013731762267924, 0.8732740813220266]","[0.9363295880149812, 0.8955223880597015, 0.8828828828828829, 0.8753541076487252, 0.9163987138263665]","[0.6613756613756614, 0.7936507936507936, 0.7757255936675461, 0.8153034300791556, 0.753968253968254]","[0.7751937984496124, 0.8415147265077139, 0.8258426966292134, 0.8442622950819673, 0.8272859216255442]"
LSTM,48,5,30,100,100,1,100,64,LML (2 clients),0.704704946463728,0.8761615264941309,0.8949868824914622,0.7621392972316455,0.8224716565345045,0.0118709610902835,0.0116453475544448,0.0269855489800268,0.0258051190904168,0.0085978239877327,"[0.6801181405885447, 0.7056815740479574, 0.6986238671704448, 0.7226637790218808, 0.7167293123855758, 0.6953600096054834, 0.7174752643105732, 0.7054248986200521, 0.6980774612329634, 0.7068951576538053]","[0.8581542618632491, 0.8808225588539427, 0.8768543048856887, 0.8819637856727729, 0.8899279074950904, 0.8837946982566476, 0.8690350869266634, 0.8914248774111154, 0.8744926433282597, 0.85514514024788]","[0.9013157894736842, 0.8848484848484849, 0.8837920489296636, 0.906832298136646, 0.8797653958944281, 0.8629737609329446, 0.9306930693069307, 0.8603988603988604, 0.8885448916408669, 0.9507042253521126]","[0.7248677248677249, 0.7724867724867724, 0.7645502645502645, 0.7724867724867724, 0.7915567282321899, 0.7810026385224275, 0.7440633245382586, 0.7968337730870713, 0.7592592592592593, 0.7142857142857143]","[0.8035190615835777, 0.8248587570621468, 0.8198581560283688, 0.8342857142857143, 0.8333333333333334, 0.8199445983379502, 0.8269794721407626, 0.8273972602739725, 0.818830242510699, 0.8157099697885196]"
LSTM,48,5,30,100,100,1,100,64,LML (4 clients),0.6753376421032832,0.8608175309578625,0.8909402090709033,0.7320364088174115,0.7992563456596204,0.0365419190917102,0.0328995007800403,0.0524564822315311,0.070711694458455,0.0319371004900388,"[0.6621872008794474, 0.5954474359405348, 0.6927012762706815, 0.6647261006558516, 0.681590772959511, 0.7039535675593696, 0.7203676732088663, 0.7132049093671842, 0.6293882644945734, 0.6721203434013192, 0.6202214170302459, 0.6439442415618758, 0.6870439974179501, 0.688833739525694, 0.7216858503962441, 0.707401367652405, 0.6867506107388262, 0.6291526751872758, 0.7310180271939258, 0.6550133706238807]","[0.8394542188408094, 0.782355516307014, 0.8519295941549863, 0.892597498660266, 0.8652348496856342, 0.8725618730611598, 0.8911192627312455, 0.8766727803817675, 0.8096333176708713, 0.8345565866676306, 0.8125922428645439, 0.8718486825459933, 0.8554143925976795, 0.895880772520813, 0.8844731539379045, 0.8973077131600824, 0.896666847865478, 0.8221148619265057, 0.8778131115459882, 0.8861233420308762]","[0.9217081850533808, 0.9771689497716894, 0.9370629370629371, 0.800524934383202, 0.8860759493670886, 0.9018987341772152, 0.8823529411764706, 0.9056603773584906, 0.9516129032258065, 0.9514925373134329, 0.9263565891472868, 0.8140845070422535, 0.918918918918919, 0.8274932614555256, 0.899390243902439, 0.850415512465374, 0.8230563002680965, 0.9144981412639405, 0.9290322580645162, 0.8]","[0.6851851851851852, 0.5661375661375662, 0.708994708994709, 0.8068783068783069, 0.7407407407407407, 0.753968253968254, 0.7936507936507936, 0.7619047619047619, 0.6226912928759895, 0.6728232189973615, 0.6306068601583114, 0.762532981530343, 0.7176781002638523, 0.8100263852242744, 0.7783641160949868, 0.8100263852242744, 0.8121693121693122, 0.6507936507936508, 0.7619047619047619, 0.7936507936507936]","[0.7860394537177543, 0.7169179229480737, 0.8072289156626506, 0.8036890645586298, 0.8069164265129681, 0.8213256484149857, 0.8356545961002786, 0.8275862068965516, 0.7527910685805425, 0.7882534775888718, 0.7503924646781789, 0.787465940054496, 0.8059259259259259, 0.8186666666666665, 0.8345120226308346, 0.8297297297297297, 0.8175765645805593, 0.7604327666151469, 0.8372093023255813, 0.7968127490039839]"
LSTM,48,5,30,100,100,1,100,64,LML (8 clients),0.6251440728743862,0.833078550320759,0.8854356725598791,0.6811947690245843,0.7547754852505879,0.0783734419885752,0.0441151556477636,0.1195301181661125,0.103739356125778,0.0700128146473404,"[0.5403552147673961, 0.6552467336702075, 0.6910070283299744, 0.6164271695490747, 0.6331450877036817, 0.6691890925059509, 0.637967811836024, 0.597443126014022, 0.6986388912734521, 0.6334178301443015, 0.7280030168132151, 0.6941644159669551, 0.5568815882275268, 0.7169186323650006, 0.30458205674877487, 0.5783125494073375, 0.5796566441710722, 0.622415911678695, 0.6127667810051832, 0.6892859963711393, 0.5653924270429148, 0.6057067885016016, 0.5726042808418274, 0.6326990687891872, 0.6745180447938555, 0.6555941356476125, 0.5972103281545836, 0.6621478466201794, 0.6582958685492494, 0.45373899260095685, 0.6248625362984687, 0.6674052365702702, 0.6690966271447614, 0.47597487069558814, 0.6687788206705169, 0.6287158945582438, 0.7001744336257887, 0.6732148458424478, 0.6780865158374351, 0.6857197736409752]","[0.7542924318245289, 0.8622002581346376, 0.8705258549766394, 0.8048811599453539, 0.8094200273230232, 0.8422423748386657, 0.8203262157613086, 0.7883986595113558, 0.8663760765044646, 0.8340594313490176, 0.888149582229468, 0.8880846711802489, 0.7682720829653782, 0.8850761195269041, 0.8602653805221565, 0.7813569428405377, 0.7772225635835712, 0.8115583697786773, 0.8015750563246226, 0.8764499072300334, 0.7693069963012493, 0.7999704069830484, 0.772088212792617, 0.8754133986337514, 0.8346992807315574, 0.8300280267707618, 0.8765523156347513, 0.8857897796412092, 0.8360535565836557, 0.7061251521066011, 0.814054198142191, 0.83544776568957, 0.8410614626368051, 0.8939466007102993, 0.8538993984199464, 0.831412625933174, 0.8827530441400305, 0.8761777922736828, 0.8673081104587954, 0.8503207218960644]","[0.965, 0.8532110091743119, 0.8875, 0.943089430894309, 0.9591836734693877, 0.925531914893617, 0.9348659003831418, 0.9605263157894737, 0.9090909090909091, 0.8888888888888888, 0.9, 0.8518518518518519, 0.9488372093023256, 0.8912386706948641, 0.31863186318631864, 0.9469026548672567, 0.9634703196347032, 0.9333333333333333, 0.9465020576131687, 0.8708708708708709, 0.9624413145539906, 0.9385245901639344, 0.9672897196261683, 0.7897574123989218, 0.9550561797752809, 0.9368029739776952, 0.7351485148514851, 0.8108108108108109, 0.9244604316546763, 0.9573170731707317, 0.9302325581395349, 0.9411764705882353, 0.9285714285714286, 0.5323624595469255, 0.8943894389438944, 0.8881118881118881, 0.8724035608308606, 0.847953216374269, 0.8757763975155279, 0.9303135888501742]","[0.5105820105820106, 0.7380952380952381, 0.7513227513227513, 0.6137566137566137, 0.6216931216931217, 0.6904761904761905, 0.6455026455026455, 0.5793650793650794, 0.7407407407407407, 0.6772486772486772, 0.7857142857142857, 0.791005291005291, 0.5396825396825397, 0.7804232804232805, 0.9365079365079365, 0.5661375661375662, 0.5567282321899736, 0.6279683377308707, 0.6068601583113457, 0.7651715039577837, 0.5408970976253298, 0.604221635883905, 0.5461741424802111, 0.7730870712401056, 0.6728232189973615, 0.6649076517150396, 0.783641160949868, 0.7915567282321899, 0.6781002638522428, 0.41424802110817943, 0.633245382585752, 0.6754617414248021, 0.6878306878306878, 0.8703703703703703, 0.716931216931217, 0.671957671957672, 0.7777777777777778, 0.7671957671957672, 0.746031746031746, 0.7063492063492064]","[0.6678200692041523, 0.7914893617021277, 0.813753581661891, 0.7435897435897436, 0.7544141252006421, 0.7909090909090909, 0.7636932707355242, 0.7227722772277229, 0.8163265306122449, 0.7687687687687687, 0.8389830508474577, 0.8203017832647463, 0.6880269814502529, 0.8321579689703809, 0.4754869039623909, 0.7086092715231788, 0.705685618729097, 0.750788643533123, 0.7395498392282959, 0.8146067415730338, 0.6925675675675677, 0.7351524879614768, 0.6981450252951096, 0.7813333333333333, 0.7894736842105262, 0.7777777777777779, 0.7586206896551724, 0.8010680907877169, 0.7823439878234398, 0.578268876611418, 0.7535321821036107, 0.7864823348694316, 0.790273556231003, 0.6606425702811245, 0.7958883994126285, 0.7650602409638554, 0.8223776223776224, 0.8055555555555557, 0.8057142857142857, 0.8030075187969925]"
LSTM,48,5,30,100,100,1,100,64,FL (2 clients),0.6751519932745278,0.890059627348243,0.8271096654583128,0.8023216205274253,0.8037598238471821,0.0577168787140416,0.0243357858556819,0.1175906007065232,0.0687406244619513,0.0382864979196326,"[0.6907726084371785, 0.712838034845938, 0.6729584174773562, 0.7323023563839188, 0.5668885492282474]","[0.8565073326842227, 0.8743125844409725, 0.8945965259454706, 0.8956330345417526, 0.9292486591287962]","[0.9220338983050848, 0.910828025477707, 0.8078947368421052, 0.8888888888888888, 0.6059027777777778]","[0.7195767195767195, 0.7566137566137566, 0.8100263852242744, 0.8021108179419525, 0.9232804232804233]","[0.8083209509658246, 0.8265895953757225, 0.8089591567852437, 0.8432732316227461, 0.7316561844863732]"
LSTM,48,5,30,100,100,1,100,64,FL (4 clients),0.7029048182063451,0.8966530494115252,0.8487916034548842,0.8102553363767084,0.8248248939066476,0.0276269664039347,0.0177343916559855,0.0723999316605303,0.0463335512561527,0.015225719094549,"[0.7109640013997224, 0.6498079737998971, 0.7123520213675316, 0.7104669869858715, 0.7309331074787025]","[0.8858282574402403, 0.926794299904143, 0.8884659522174432, 0.905543683208636, 0.8766330542871639]","[0.8809523809523809, 0.7170212765957447, 0.8768328445747801, 0.8373333333333334, 0.9318181818181818]","[0.783068783068783, 0.8915343915343915, 0.7889182058047494, 0.8284960422163589, 0.7592592592592593]","[0.8291316526610644, 0.7948113207547169, 0.8305555555555556, 0.8328912466843502, 0.836734693877551]"
LSTM,48,5,30,100,100,1,100,64,FL (8 clients),0.7156608589911826,0.8978541133738925,0.8622488401720595,0.8102609205511581,0.8335616124927785,0.0191598581501872,0.0121991726441231,0.049195820203205,0.0310867290203923,0.009595042716288,"[0.7235066615614302, 0.6857224020880354, 0.7184918088929689, 0.706796953897959, 0.7437864685155195]","[0.8866841775543629, 0.9203103653888247, 0.888894034409224, 0.9006947205455356, 0.8926872689715154]","[0.896969696969697, 0.7754137115839244, 0.8846153846153846, 0.842391304347826, 0.9118541033434651]","[0.783068783068783, 0.8677248677248677, 0.7889182058047494, 0.8179419525065963, 0.7936507936507936]","[0.8361581920903954, 0.818976279650437, 0.8340306834030683, 0.8299866131191433, 0.8486562942008485]"


==> results_reported.csv <==
Classifier;Window length (h);Approach;AUPRC (mean);AUPRC (std);F1 Score (mean);F1 Score (std);AUC (mean);AUC (std)
1DCNN;8;CML;0.6828238905797553;0.0245391354526841;0.8031009478350406;0.0214584662553066;0.8556391113819928;0.0201134291503068
1DCNN;8;LML (2 clients);0.6442928152226228;0.0423080540228498;0.7716618035232031;0.0390852968280735;0.8341318704929298;0.0336344490495024
1DCNN;8;LML (4 clients);0.6262730207820414;0.0433704438757205;0.7566792602293926;0.0439431576386802;0.8272702771004206;0.043197573506265
1DCNN;8;LML (8 clients);0.5798412508159853;0.0908908793031537;0.7102815771897446;0.1021114667670437;0.8010367551290521;0.0680743383997565
1DCNN;8;FL (2 clients);0.6951603575300951;0.0123472054382506;0.8138296891063538;0.0098596151755017;0.8653049623671499;0.0104935859491591
1DCNN;8;FL (4 clients);0.6593016942545589;0.0267554242073029;0.788269149700606;0.02778645101813;0.8570808135633439;0.0370111623557681
1DCNN;8;FL (8 clients);0.6759396227468176;0.012588181527977;0.8033383427242162;0.0105945528457945;0.8687141748870747;0.0221882804602224
1DCNN;16;CML;0.6598928225189509;0.0374826734757388;0.7858090944112043;0.034873373472783;0.8468534454242592;0.0340396564281872
1DCNN;16;LML (2 clients);0.6525903676200288;0.037556656790362;0.7793876647237714;0.0322916682198301;0.8423519786184528;0.0323447582969949
1DCNN;16;LML (4 clients);0.6312577534850797;0.04957760173455;0.7629902021489988;0.0441932473491901;0.8352735057532563;0.0383600719550468
1DCNN;16;LML (8 clients);0.5628279728580621;0.0697236285418939;0.6983860339628423;0.0726922912877236;0.7954257245405802;0.0592457676209818
1DCNN;16;FL (2 clients);0.6749974497268866;0.0207140042824305;0.7957128325234761;0.0204945132952734;0.8488111384137718;0.0225794908803458
1DCNN;16;FL (4 clients);0.6718085296369426;0.0351931992836839;0.7962674078493898;0.0320050330212456;0.8556053062515969;0.0301427227278799
1DCNN;16;FL (8 clients);0.6423236330205704;0.0431099608688516;0.7767227816128075;0.0412080226787916;0.8567843389407749;0.0457331450655392
1DCNN;24;CML;0.6679700119636276;0.0169324665345555;0.7934986978189521;0.0177674909369081;0.8520462780267113;0.0215948236868697
1DCNN;24;LML (2 clients);0.6790461460717836;0.0204778996396342;0.804023846703003;0.0176416906717913;0.8647178221842109;0.0215733296043276
1DCNN;24;LML (4 clients);0.6344564332885841;0.0439076345962771;0.7668527687460954;0.0402423211784675;0.8400693984516371;0.0406728303620794
1DCNN;24;LML (8 clients);0.6036266147894744;0.0592590564815435;0.7405502842419097;0.056217384999086;0.8247902710553706;0.0467186879310021
1DCNN;24;FL (2 clients);0.6556410520451209;0.0343275675200558;0.7779879167529037;0.0298973402220599;0.8328417722309149;0.0256515023250499
1DCNN;24;FL (4 clients);0.6749554616561126;0.0300370036277496;0.7969148660806434;0.0288099207842792;0.8555005852631101;0.0341207801154922
1DCNN;24;FL (8 clients);0.6728292976122526;0.0271549529124951;0.8041380036704764;0.0191743279016683;0.8776908046256067;0.0219277089971726
1DCNN;48;CML;0.6841611923256636;0.0229348915095518;0.8059168396850902;0.020679260226572;0.8615262655388308;0.0213882898960934
1DCNN;48;LML (2 clients);0.6421076159955867;0.0437430062255408;0.7693141021668651;0.0399639780569836;0.8317920594872941;0.0351055104478341
1DCNN;48;LML (4 clients);0.6088741981404413;0.0595714053881665;0.7393991027060837;0.0618171724948442;0.8136486400969807;0.048812131452107
1DCNN;48;LML (8 clients);0.5828881743037179;0.0503460329758235;0.7170464565093176;0.0516914676741336;0.7956202835722632;0.0403403260146117
1DCNN;48;FL (2 clients);0.6778487126529769;0.0265551543076298;0.8044799794281238;0.0190500509050536;0.8675130226455392;0.0189298842094292
1DCNN;48;FL (4 clients);0.660757077043015;0.0295578439387905;0.7926891330328774;0.0266783096650791;0.8654851412609084;0.032151618259758
1DCNN;48;FL (8 clients);0.6708363607380093;0.0259569744663341;0.8049926772219678;0.014542655861809;0.8856758638608027;0.0127256881916388
RNN;8;CML;0.7120121485000362;0.022082112321842;0.8278282921704708;0.0187958140894395;0.8829319178886486;0.0228375986729393
RNN;8;LML (2 clients);0.6887652412859626;0.0230770730253062;0.8104518567994872;0.0187698588487304;0.8681834994400506;0.0219304401492592
RNN;8;LML (4 clients);0.6579017299302805;0.0476863531795551;0.7858799180081394;0.0324629931971867;0.8543108085090383;0.0244176208002798
RNN;8;LML (8 clients);0.6101597901927478;0.066361021735255;0.7438732976092641;0.0672836480485937;0.8275181332552357;0.0563562604432334
RNN;8;FL (2 clients);0.6888621048274761;0.0260090816687248;0.8095459733288408;0.0248537773833586;0.8674324295061819;0.0304870407244617
RNN;8;FL (4 clients);0.6676099850427978;0.0422539737274386;0.8034095463581676;0.027901067915962;0.895255817223406;0.0148026620043549
RNN;8;FL (8 clients);0.6743218692586529;0.0401158803766201;0.8044994386501226;0.0260898139999275;0.8835230021396384;0.0244311421222536
RNN;16;CML;0.7198869031831414;0.0245196889344252;0.832266101379469;0.0175073226951332;0.8811711347241221;0.0138575552481601
RNN;16;LML (2 clients);0.6817631002046088;0.0311329141551917;0.8035258332707;0.0288986003689709;0.8618928616762886;0.0314747120482207
RNN;16;LML (4 clients);0.6540407707455229;0.0528798304011957;0.7844638284719242;0.0410365161042071;0.8582691270347453;0.032428870767393
RNN;16;LML (8 clients);0.5931328589416354;0.0903238254724772;0.7270470582080577;0.0834650082598181;0.8182991571789355;0.051241461954027
RNN;16;FL (2 clients);0.6693316093120637;0.0290210029952792;0.7910576148296175;0.0282781178555554;0.8497263008715453;0.0371519870904561
RNN;16;FL (4 clients);0.699783585549294;0.0169534636255547;0.8230330364158507;0.0109442519613254;0.890090750189386;0.0155018716204959
RNN;16;FL (8 clients);0.6966401802266626;0.0305930692765175;0.8199537959819182;0.0173574262290866;0.8886899960295513;0.015960376971954
RNN;24;CML;0.7050298904684034;0.0318790771706098;0.8212042675105428;0.0268882906498307;0.8754743839391346;0.0278992649650849
RNN;24;LML (2 clients);0.6834427835119233;0.036632498143363;0.8065636788932575;0.0314718527121488;0.8698119194364446;0.0336861865313898
RNN;24;LML (4 clients);0.6673597153043521;0.0321810826282165;0.7959916711586579;0.0262634048754815;0.8636353691604619;0.0284978410502453
RNN;24;LML (8 clients);0.6136736171519572;0.0964780192353712;0.7446492874220392;0.0917580897664392;0.830229905897308;0.04985379070201
RNN;24;FL (2 clients);0.6874427905062894;0.0233392975300678;0.8104029909186773;0.018318666669537;0.8740834915811637;0.028205166538948
RNN;24;FL (4 clients);0.671731932501193;0.0640771100990144;0.8027687847180086;0.0436666056991708;0.8910319668566933;0.0184175916039297
RNN;24;FL (8 clients);0.6840491220835097;0.0431029180789553;0.813324541491129;0.0278258990514557;0.8981744033852476;0.0182635456599268
RNN;48;CML;0.7176837652901645;0.0283485162881309;0.830787661292932;0.021549087698596;0.8817128060707187;0.0209416562289122
RNN;48;LML (2 clients);0.6849697526792243;0.0372729785452036;0.8065365622404215;0.0320295843715841;0.8648454414746871;0.0325759644307138
RNN;48;LML (4 clients);0.6386032950586885;0.0413454256499589;0.7705000148596566;0.0384253015293427;0.8431363306396001;0.0414441360873182
RNN;48;LML (8 clients);0.622803384829711;0.0481663178043583;0.752792784584295;0.0484553244846951;0.8220412906637705;0.0414955510166758
RNN;48;FL (2 clients);0.6965471781365539;0.0272884901080319;0.8146996265738149;0.0231988571262618;0.8693054453804254;0.0276036762778892
RNN;48;FL (4 clients);0.6868717237486175;0.0361675762289457;0.810428008730757;0.023321063607895;0.8772638344072659;0.0253058494291901
RNN;48;FL (8 clients);0.6842708211545891;0.0311375720789938;0.814621452707453;0.018602255398855;0.8986795264035766;0.0146076263553672
LSTM;8;CML;0.7116668490303331;0.0225362542231749;0.8300191543368619;0.016893136409468;0.892577931946396;0.0223272991705912
LSTM;8;LML (2 clients);0.6704175959770639;0.041904518022453;0.797271581961094;0.0322761158986108;0.8694442090738524;0.0352508875984082
LSTM;8;LML (4 clients);0.6753290190304377;0.0415351268744334;0.8010806392390872;0.0279843366127851;0.8678889419185902;0.0249393340353054
LSTM;8;LML (8 clients);0.6131655144120974;0.0961304002410231;0.7463415283206641;0.0922437865200674;0.8389640830732106;0.0505590638705716
LSTM;8;FL (2 clients);0.698315940363028;0.0244194391199997;0.8231701400861816;0.0150188387562523;0.8983064646867069;0.0174114693175744
LSTM;8;FL (4 clients);0.6960563524142923;0.0257721760335771;0.8182039553152205;0.0214970274965369;0.8822096616323218;0.0269800362614924
LSTM;8;FL (8 clients);0.6712421737266897;0.0483321976775518;0.8065634989876937;0.0317017917159426;0.9016856681585624;0.0121628516775383
LSTM;16;CML;0.7224717349160032;0.0220929584442251;0.8358298765999457;0.0163094049769866;0.8892533567277076;0.0165503757534947
LSTM;16;LML (2 clients);0.6930877435989653;0.0286601502795043;0.8157230426918687;0.0186191849579916;0.878886530633545;0.0211148712092975
LSTM;16;LML (4 clients);0.6697713563391564;0.0360724145258941;0.7955349387053181;0.0257361029927306;0.8622436845425236;0.0308554670733034
LSTM;16;LML (8 clients);0.6320667826617108;0.0865754599092599;0.761281100636361;0.0789565316784188;0.8420458881494163;0.0469514624713704
LSTM;16;FL (2 clients);0.7106770899714405;0.0168039286927574;0.8257242780429767;0.015373552078147;0.8811075263562405;0.0270494391547603
LSTM;16;FL (4 clients);0.6577119411152299;0.074857581551079;0.791427693593916;0.0543576243998885;0.8887944339098572;0.0289507234676135
LSTM;16;FL (8 clients);0.6864516057268741;0.0220344929239209;0.8164865220332462;0.0125657403453178;0.8998904788120035;0.0159044632172166
LSTM;24;CML;0.7219474537673983;0.0303552263973633;0.8339460651410224;0.0245720562488844;0.8864158373480677;0.025503904840004
LSTM;24;LML (2 clients);0.6827938193464157;0.0447990829671768;0.8048967410921;0.0320120265506582;0.8685655977713258;0.0308283568995276
LSTM;24;LML (4 clients);0.6611129390527847;0.0654770907358553;0.7922855393772291;0.047242686228358;0.8748042877434411;0.0255633668049285
LSTM;24;LML (8 clients);0.6283414081832467;0.0749768512565871;0.7613480927394594;0.0714348514443179;0.8456826529033137;0.0505759241919722
LSTM;24;FL (2 clients);0.7071873820524086;0.0169170801430726;0.8263526547271043;0.0152891122500492;0.8892158395530025;0.0244741904376444
LSTM;24;FL (4 clients);0.7037327521322311;0.0125273340816054;0.8267220243588855;0.0100137187448083;0.8979618886521186;0.0196212601726811
LSTM;24;FL (8 clients);0.6570014333135558;0.049838661697991;0.7964812086886637;0.0324417060905639;0.9014776478562542;0.0143330156683155
LSTM;48;CML;0.7072826649302512;0.0291187339609359;0.8228198876588102;0.0249262955230542;0.8754080478160544;0.0253718528636946
LSTM;48;LML (2 clients);0.704704946463728;0.0118709610902835;0.8224716565345045;0.0085978239877327;0.8761615264941309;0.0116453475544448
LSTM;48;LML (4 clients);0.6753376421032832;0.0365419190917102;0.7992563456596204;0.0319371004900388;0.8608175309578625;0.0328995007800403
LSTM;48;LML (8 clients);0.6251440728743862;0.0783734419885752;0.7547754852505879;0.0700128146473404;0.833078550320759;0.0441151556477636
LSTM;48;FL (2 clients);0.6751519932745278;0.0577168787140416;0.8037598238471821;0.0382864979196326;0.890059627348243;0.0243357858556819
LSTM;48;FL (4 clients);0.7029048182063451;0.0276269664039347;0.8248248939066476;0.015225719094549;0.8966530494115252;0.0177343916559855
LSTM;48;FL (8 clients);0.7156608589911826;0.0191598581501872;0.8335616124927785;0.009595042716288;0.8978541133738925;0.0121991726441231
GRU;8;CML;0.7236877066380574;0.0243312870334222;0.8386177040673862;0.0188504374505545;0.9008535098004126;0.0234469749535684
GRU;8;LML (2 clients);0.6749465097763985;0.0187563982172593;0.7972675879366911;0.0168004272312771;0.8541597667798344;0.0251169340535542
GRU;8;LML (4 clients);0.6715946700973965;0.0349668192324674;0.7965527843223832;0.0284289071832343;0.860293859242191;0.0323037193198221
GRU;8;LML (8 clients);0.6288211285775003;0.0649960521366278;0.7603481453656769;0.0602665039283275;0.8397367576636217;0.0503246338554305
GRU;8;FL (2 clients);0.6993470211189395;0.0151479784826398;0.8180236903957084;0.0136572975451778;0.8734414047705641;0.0209779467005077
GRU;8;FL (4 clients);0.6439629934262424;0.0407842612706177;0.7751090671143354;0.0277896189548378;0.8562802458350497;0.0407946335463275
GRU;8;FL (8 clients);0.685912327311034;0.0403960658353136;0.8119082242502212;0.0276466809305264;0.887022183430226;0.0270335055260781
GRU;16;CML;0.7149541456829527;0.0375946503217544;0.8283456284250859;0.0290591468524779;0.8801240758705461;0.0270078433161286
GRU;16;LML (2 clients);0.6944262424225769;0.0317299339551338;0.813881818661249;0.0246098716969795;0.8726188762283886;0.027869940829009
GRU;16;LML (4 clients);0.6531925171993689;0.0580560518662382;0.7807487450121791;0.0461683898048903;0.8541291209328197;0.0398860224026629
GRU;16;LML (8 clients);0.6358074332162958;0.0719648858509689;0.7652991704047987;0.0636461227552668;0.8420906339302225;0.0451552992448939
GRU;16;FL (2 clients);0.6877051592152521;0.032103214741021;0.8104829689795527;0.0170873342548633;0.8773979093153759;0.0231666214958662
GRU;16;FL (4 clients);0.6818214678559124;0.0499417060590432;0.8102741320609168;0.0310585545403298;0.8894107257585789;0.0122082857467606
GRU;16;FL (8 clients);0.6526425623367793;0.0464567472939866;0.7874007681788119;0.0396801473611741;0.8838418459805;0.0488886499108928
GRU;24;CML;0.7249225163883117;0.0238037016812443;0.8367193359973722;0.0180351427998202;0.8895999926100098;0.0211208556536995
GRU;24;LML (2 clients);0.6885967605991542;0.0330265909610073;0.8110700692859385;0.0236084238913076;0.8726749224004985;0.0243288034548356
GRU;24;LML (4 clients);0.6809342399614479;0.0309215611514316;0.8047231459040208;0.0226749252709828;0.8673617183789485;0.0240876357380768
GRU;24;LML (8 clients);0.6170748387260013;0.0891961244261227;0.7526598728841064;0.079342203927329;0.8476300670601293;0.047645284433233
GRU;24;FL (2 clients);0.706543762845708;0.0206768474733656;0.8250390441509559;0.0126595078706725;0.884939939191919;0.0180203035406525
GRU;24;FL (4 clients);0.6461826823766876;0.0832772184109215;0.7849867394846719;0.0592432247782912;0.8949184619661212;0.021374182636813
GRU;24;FL (8 clients);0.6526742331988844;0.0537143337337823;0.7941998968824179;0.0363995988643305;0.9083952273499472;0.011081888446672
GRU;48;CML;0.7154946383950219;0.0315116431013647;0.8290002919079414;0.0243724643693748;0.8815324256296939;0.0268933999722056
GRU;48;LML (2 clients);0.701620430644853;0.022430519576713;0.8230582945458649;0.0147260272161698;0.887398108737804;0.0182142188623748
GRU;48;LML (4 clients);0.6603395716860145;0.0384210648933501;0.7876190899980552;0.038194090310184;0.8546724362981465;0.039539936853019
GRU;48;LML (8 clients);0.6340685559466916;0.0790894816044412;0.7643470324244009;0.068506584025567;0.84378216396324;0.0410392892127628
GRU;48;FL (2 clients);0.7063289466345664;0.0272534875576387;0.8199853442239636;0.021939324571541;0.8674548010259564;0.0197402528996063
GRU;48;FL (4 clients);0.671563610012675;0.0635859763700769;0.8049051348072387;0.0443431950786435;0.9017262858153052;0.0111944195066992
GRU;48;FL (8 clients);0.6731873412822698;0.0459754607887763;0.8085958696996156;0.0298880965729955;0.9110623027953184;0.0089357194505919
